Impact of Fairness Regulations on Institutions' Policies and Population Qualifications

The proliferation of algorithmic systems has fueled discussions surrounding the regulation and control of their social impact. Herein, we consider a system whose primary objective is to maximize utility by selecting the most qualified individuals. To promote demographic parity in the selection algorithm, we consider penalizing discrimination across social groups. We examine conditions under which a discrimination penalty can effectively reduce disparity in the selection. Additionally, we explore the implications of such a penalty when individual qualifications may evolve over time in response to the imposed penalizing policy. We identify scenarios where the penalty could hinder the natural attainment of equity within the population. Moreover, we propose certain conditions that can counteract this undesirable outcome, thus ensuring fairness.

==> data.dat <==
X $00$ $07$ $15$
0 0.19999999999693713 0.09999999998265796 1.2311041075463436e-11
1 0.13999999999789975 0.10999999996971149 1.1829204282776118e-11
2 0.0979999999986878 0.11699999996707322 1.1405543176579158e-11
3 0.06859999999919597 0.1219000001759219 1.1073586492216236e-11
4 0.04801999999950479 0.1253299996396149 1.0825895735422364e-11
5 0.03361399997177572 0.1277309993029323 1.0645595516223239e-11
6 0.023529799981969246 0.12941169909247152 1.0516032489249483e-11
7 0.016470859988252706 0.13058818896454327 1.0423995000508057e-11
8 0.011529601992213978 0.13141173188913968 1.0358935931265023e-11
9 0.008070721394766611 0.13198821194644933 1.0313083720348004e-11
10 0.0056495049764434535 0.13239174799369507 1.0280443163424025e-11
11 0.003954653483563164 0.13267422323177946 1.0257794613721671e-11
12 0.002768257438520161 0.13287195590195489 1.0242029446771994e-11
13 0.0019377802069767691 0.13301036877354216 1.0230594149618355e-11
14 0.0013564461448900555 0.13310725778537918 1.0222933610748441e-11
15 0.0009495123014258144 0.13317508009487372 1.0217493517927778e-11
16 0.0006646586109995134 0.13322255571236602 1.021360773734159e-11
17 0.00046526102770050315 0.13325578864520288 1.021094320208249e-11
18 0.00032568271939059645 0.13327905169860343 1.0208833778335702e-11
19 0.00022797790357342862 0.13329533583627406 1.0207723555311077e-11


==> data_util.dat <==
X $00$ $07$ $15$
0 0.9999999999555327 0.8799999999709208 0.8499999999882775
1 1.039999999947313 0.843000000015955 0.8099999999950926
2 1.06799999994172 0.8171000000349062 0.7819999999976839
3 1.087599999937666 0.7989699994492391 0.7623999999984432
4 1.1013199999347578 0.7862790005279827 0.7486799999984122
5 1.110923996094323 0.777395300980383 0.739075999998067
6 1.1176467953325186 0.7711767112552215 0.7323531999976287
7 1.1223527547986616 0.7668236984169764 0.7276472399971969
8 1.1256469264247753 0.7637765894083687 0.7243530679968133
9 1.1279528465630406 0.7616436130869482 0.7220471475964908
10 1.1295669906598769 0.7601505296511498 0.7204330033162288
11 1.1306968915277258 0.7591053712385228 0.7193031023200199
12 1.1314878221352798 0.7583737603443874 0.7185121716226567
13 1.1320414735606161 0.7578616327147859 0.7179585201344907
14 1.1324290295583896 0.7575031433714713 0.7175709640927659
15 1.1327003187568587 0.7572522008293358 0.717299674863553
16 1.132890221195808 0.7570765410485708 0.7171097724030999
17 1.1330231529030872 0.7569535792011464 0.7169768406807798
18 1.1331162050981933 0.756867505907327 0.7168837884751542
19 1.1331813416347751 0.7568072546012181 0.7168186519312145


==> disparity_final_dist.dat <==
y a b
1.5 0.006330045745365809 0.04844394664947464
1.6 0.006333252287639198 0.04845037807937369
1.7 0.006339606466767295 0.04846304452018868
1.8 0.0063489915454995535 0.04848155905110916
1.9 0.006361235082766887 0.048505355909031406
2.0 0.00637611207812337 0.04853370754592804
2.1 0.006393349076420701 0.04856574657963223
2.2 0.006412629159271701 0.04860049198822917
2.3 0.006433597733856263 0.04863687877155859
2.4 0.006455869015143167 0.04867379019903452
2.5 0.006479033084900292 0.04871009168415482
2.6 0.006502663400173523 0.04874466527507272
2.7 0.02278298308005029 0.17063810612634378
2.8 0.07976377394420708 0.17064410955054043
2.9 0.2791949629595911 0.04875833324080711
3.0 0.2791994839287077 0.013932903833249513
3.1 0.07977408251314273 0.003982498411122824
3.2 0.02279488822572815 0.0011394277205130554
3.3 0.02280235651303757 0.0011447724117129813
3.4 0.022809102095958832 0.0011497719261389224
3.5 0.022814974494378325 0.0011542469979320606
3.6 0.022819841443880003 0.0011580369454363645
3.7 0.022823592494314714 0.001161005552178183
3.8 0.022826142025736594 0.0011630460431154492
3.9 0.022827431605385397 0.001164084988189739


==> disparity_perturb.dat <==
x 0 1 2 3 4 5 6 7 8 9
0 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134
1 0.0629105201420187 0.0245528407684813 0.029485900689710243 0.04684439934522755 0.044919284057666986 0.05085701655511321 0.023511348009726096 0.06135168901523236 0.028638652302912737 0.07411262897435933
2 0.05830428031869184 0.024894646666248854 0.04993040337445287 0.06848620464961885 0.05695022808514738 0.025891662143416094 0.048618244909371944 0.08262647981769355 0.028718314334976403 0.09575207764274873
3 0.05754447781789351 0.026895880182358334 0.06809882895636776 0.06928699599678256 0.03212801275850263 0.030018615131598314 0.03883521024059977 0.0891373632333834 0.002313228392186506 0.1077591441479615
4 0.0665724041109047 0.04136939765468417 0.07943775086247762 0.08648625212611916 0.04729410095796649 0.02551232475584697 0.047572039671266 0.10333521355454844 0.006458744367485059 0.118844929619077
5 0.079639202054271 0.049172537938963035 0.08527498304538661 0.0895272643856404 0.031098085058754 0.031369168007910786 0.04224803310852332 0.11139290603395857 4.8052228862616175e-11 0.1266417954172394
6 0.09462306536807119 0.05948722744718127 0.0915867399410375 0.10053235266557947 0.04702383045980796 0.03267188937351917 0.04768264253540866 0.123088809039398 2.1119550552839428e-11 0.13293686346667521
7 0.1110464157297747 0.06665037782025496 0.09445105343420557 0.1046256514972359 0.03571236675596634 0.038307519138348956 0.046606088863553885 0.13124572104993626 9.533688283269726e-10 0.13778628496097756
8 0.12688659068717145 0.07397463552483585 0.09913078069636116 0.11327352613492381 0.051345484247654505 0.04154274900310628 0.05079920723095477 0.14076757066529477 6.387628204151952e-10 0.14162372493942266
9 0.14257512530822447 0.07981201409951477 0.1012338529337451 0.11841792621557756 0.04283874844305757 0.046627059346175725 0.05155694839930547 0.14819496833945056 7.296502291254114e-10 0.14465266648026243
10 0.15718651734055278 0.08541104991394088 0.10488260389574444 0.126214961298157 0.05729147850792715 0.05039516134258204 0.05467324970602472 0.15603876869994637 7.16914083653819e-10 0.1470680595507049
11 0.17108559388813227 0.09024452286058204 0.1066093157261262 0.1320711313339099 0.05048325527903341 0.05489065402373172 0.05587085360420463 0.1626071260829436 7.427845005736344e-10 0.1490057908085649
12 0.18393296127237946 0.0948445067357041 0.10939119107684603 0.13944184829453077 0.0634047638691031 0.05861259567203736 0.058039458551351175 0.16919576860916485 7.794158651819316e-10 0.1505736837021403
13 0.19595917108358762 0.09902480763682964 0.11078302316401456 0.14563304554212797 0.05771428191506578 0.06254970284638206 0.05910170786933011 0.17496839609065074 7.775301513746058e-10 0.15185305474758226
14 0.20707032273944492 0.10303503361108124 0.1128268200367003 0.15265092355706833 0.06906050320602564 0.06599334314968686 0.06050869983391849 0.18060084727860382 7.382212618978201e-10 0.15290702107070686
15 0.2174096561992529 0.10680592893043339 0.11388677518455692 0.15889115559631195 0.06417409750761649 0.06942720703957739 0.06126027504182541 0.18568032753232944 6.666780461017652e-10 0.15378439226749474
16 0.22697530300826407 0.11046116071352585 0.11532091989101956 0.16554675976384103 0.07403963551792159 0.07252149774082606 0.0620901007370005 0.19056442424761777 6.284288645019842e-10 0.15452329570987489
17 0.23586071706235856 0.11397555662934289 0.11606646416908972 0.1716553228709753 0.06977768013553154 0.07551744207846378 0.06252188458959862 0.1950522653985316 5.776540357160798e-10 0.15515361072771705
18 0.24409411881741305 0.11741203487298602 0.11701027016949811 0.17793855041511153 0.07830938879767801 0.07826592559075052 0.06293013094096311 0.19933666722253518 5.275913039781699e-10 0.1556988619263726
19 0.2517405186866839 0.12076264445062823 0.11747423306484367 0.18381770063917247 0.07456043172620597 0.08089097700494274 0.0630917686676098 0.20332293079623975 4.723179625187868e-10 0.15617761439418787
20 0.2588347908596862 0.12405980639427794 0.11803146124570918 0.18973504177287293 0.08191675823680267 0.08332892522016389 0.06320057799303502 0.20711769085367038 4.3163161933534866e-10 0.15660454337257934
21 0.26542493666905376 0.12730205018418594 0.11825456974719772 0.19534290066195936 0.0786050572934549 0.0856464055793924 0.06315485874721072 0.21067907702130495 4.5779402491064047e-10 0.156991253644176
22 0.27154434093426427 0.13050619902438876 0.11851182542867877 0.2009152026731027 0.08493801217572972 0.0878194542290831 0.06305672761241621 0.21406806733275008 4.676206089015977e-10 0.157346917303966
23 0.27723018963268825 0.13367289292868956 0.11853631659538422 0.20624389985635172 0.08200738510647432 0.08988596360903123 0.06286190038478634 0.21726865824655794 4.5819248395417844e-10 0.15767877359860705
24 0.2825120527407782 0.1368108976846295 0.11856411150842666 0.21150031608566988 0.08745533772244984 0.09183981312764367 0.06262545176684475 0.22031722731632986 4.3743619837499637e-10 0.15799252367179673
25 0.2874197895213828 0.13992126967772722 0.11842978755447225 0.2165608117388358 0.08486100828496412 0.09370398720914008 0.06232969172384639 0.22321005910809344 4.0824266189787295e-10 0.15829264396702125
26 0.291978909430192 0.14300858100700775 0.11828464870899513 0.22153360600076077 0.08954657082600181 0.09547986114411744 0.06200515417505037 0.2259699702123369 3.738455101043314e-10 0.15858263597096967
27 0.2962140142320476 0.1460737344430003 0.11802690875614635 0.2263460054778056 0.0872509734311333 0.09718229355434727 0.061646038956894245 0.22859875691948717 3.345453913894403e-10 0.15886522563773253
28 0.3001469583994265 0.1491191043026724 0.1177536944939091 0.2310671044546514 0.09128120625926561 0.09881535471151726 0.061269797228521106 0.23111153093932846 3.456948061142384e-10 0.15914252283309516
29 0.3037983844744355 0.15214531671862064 0.11740284946352614 0.23565485212466875 0.08925177182887556 0.10038918941049824 0.06087561542273867 0.23351227541438202 3.541932303008366e-10 0.15941614885798927
30 0.3071870297018452 0.15515358816085756 0.11703690286700313 0.24015390210409726 0.09271937523743012 0.10190841918755866 0.06047377801097498 0.23581155342132876 3.5777536488978967e-10 0.15968733844641259
31 0.3103304383475437 0.15814430057034556 0.11661822634350077 0.24454052504381174 0.09092731830228806 0.10338026206051398 0.06006530091655826 0.23801395172847495 3.552268479367626e-10 0.15995702118560706
32 0.31324473049325663 0.16111805998473627 0.11618723531815617 0.24884398596808033 0.0939121696773152 0.10480900637024526 0.05965641436313951 0.24012722329570302 3.4935554449333495e-10 0.16022588658534065
33 0.3159449534083587 0.16407507396470733 0.11572138780153368 0.25305141157562183 0.09233178543974552 0.10619993329284771 0.05924858359348972 0.24215584528498746 3.4064207010686687e-10 0.1604944358228858
34 0.31844503101071925 0.16701562947434478 0.11524693176803008 0.2571822942262439 0.09490251987646159 0.1075566951443726 0.058845662192263615 0.2441057462600369 3.298475936830414e-10 0.16076302299128953
35 0.3207579526999021 0.16993982442671052 0.11475053896525622 0.2612301153335146 0.0935107429234664 0.1088832246551733 0.058449011047842836 0.245981007537453 3.202326182005777e-10 0.16103188785758316
36 0.3228957893506202 0.17284778322468786 0.11424934810884757 0.2652080942205873 0.09572624201864666 0.1101824972206874 0.05806103865624779 0.24778631306689636 3.183426855457583e-10 0.1613011817976686
37 0.32486980618461303 0.1757395426460191 0.11373560987231063 0.2691133639650887 0.09450234054977236 0.11145746880115115 0.05768281998546265 0.24952526547957343 3.1907554376431335e-10 0.16157098835708417
38 0.32669049970594033 0.17861514906980847 0.11322057785790951 0.27295507004924546 0.09641307603234128 0.11271050085343526 0.057315853829313146 0.2512016602153222 3.142973659109316e-10 0.16184133950697832
39 0.3283676726045718 0.1814746106516778 0.11269984375921566 0.2767323858918676 0.09533841761814366 0.113943826448336 0.05696090578821311 0.2528186300496327 3.063840292583109e-10 0.16211222837277872
40 0.3299104743610717 0.1843179411787239 0.11218083645518867 0.2804517751213518 0.09698763618644557 0.11515928923139407 0.05661888434579032 0.2543793112774131 3.0621649660389494e-10 0.16238361930386003
41 0.3313274558980037 0.1871451402624671 0.11166111920590371 0.284113501134828 0.09604549277490015 0.11635857990612586 0.05629028201529296 0.25588641247084065 3.059480446765406e-10 0.16265545573782625
42 0.3326266076551645 0.1899562130409883 0.11114561769222192 0.28772223475189607 0.09747024711530383 0.11754312258685862 0.05597561479168578 0.2573425656409265 3.055918851302408e-10 0.16292766587680396
43 0.3338154019661445 0.1927511619821467 0.11063303505911043 0.29127877724049267 0.096645623286027 0.11871419831778351 0.0556751546908727 0.25875011156894323 3.0516889015785864e-10 0.16320016988129504
44 0.33490082705399105 0.19552999560163853 0.11012664590379223 0.2947865805358187 0.09787766222483696 0.11987289951765046 0.05538915213256135 0.2601112871588508 3.046918273241772e-10 0.16347287845360092
45 0.3358894214454971 0.1982927249630726 0.10962579239176512 0.2982466701270152 0.09715713892795685 0.12102019704200517 0.055117709769801015 0.2614281208194459 3.041767948630536e-10 0.16374570050220216
46 0.33678730361768816 0.20103936737473282 0.1091326498966515 0.3016616541909732 0.09822367235184193 0.12215692522400945 0.054860896417841865 0.2627025341909691 3.036324525140799e-10 0.1640185433337884
47 0.33760020072520763 0.20376994473891474 0.10864690433295543 0.30503261030111645 0.09759526251803596 0.12328382005127425 0.05461868890872679 0.2639362930311687 3.0325764122096643e-10 0.16429131449063838
48 0.3383334743245733 0.20648448494842142 0.10816999168332236 0.3083615515734057 0.09851961685414301 0.12440151726432169 0.05439103144500135 0.26513106382604545 3.0294755593018863e-10 0.16456392295033007
49 0.3389921447586864 0.20918302094820307 0.10770176874302134 0.31164951844941174 0.09797263123808897 0.1255105752609239 0.05417780984678289 0.266288392335567 3.0265867589918116e-10 0.16483628001152328
50 0.3395809134372545 0.211865591086685 0.10724316974879317 0.31489809650935746 0.09877481022956636 0.1266114782011627 0.05397888316365984 0.26740973616956853 3.023621353293038e-10 0.16510829992196618
51 0.3401041837888098 0.21453223845535585 0.10679412427878582 0.3181082475535044 0.09829973277445436 0.12770465048468016 0.05379407308164552 0.2684964568295458 3.021509709100201e-10 0.16537990030953242
52 0.34056608058016113 0.21718301078049806 0.10635522260608005 0.3212812443995199 0.09899689681078572 0.12879046128198046 0.05362318123148602 0.26954983925912945 3.019373640000822e-10 0.16565100246698417
53 0.34097046802022907 0.21981795988631625 0.10592641389471469 0.3244179554077356 0.0985852691809107 0.12986923412374074 0.053465985487205825 0.2705710902545969 3.017539551564141e-10 0.16592153151029132
54 0.3413209665579295 0.22243714140347914 0.10550805045435308 0.3275194207024801 0.09919214484195105 0.13094125137154378 0.053322249759641394 0.27156135078836907 3.027935679966731e-10 0.16619141645225155
55 0.34162096859873314 0.22504061430599998 0.10510007409057825 0.33058641470128164 0.09883645987446366 0.13200676081008744 0.053191723278307346 0.2725216972317869 3.220206323817365e-10 0.16646059020856352
56 0.34187365314468443 0.2276284405669634 0.10470267116665849 0.3336198017087836 0.0993656898081069 0.13306597952011057 0.053074146327015126 0.2734531495418925 3.604595510964259e-10 0.1667289895448657
57 0.3420819994646032 0.23020068475594246 0.10431576429731082 0.33662026879558454 0.09905929362232291 0.1341190985365952 0.05296925069273617 0.2743566735584674 3.94197452457945e-10 0.16699655500853283
58 0.3422487998649432 0.2327574140319224 0.10393942342895446 0.3395885455610424 0.09952173547371057 0.13516628600236558 0.0528767631552578 0.27523318672953945 4.2545766909540816e-10 0.16726323081747319
59 0.34237667162178337 0.2352986972592533 0.10357354844496613 0.3425252413247474 0.09925873792244555 0.13620769052296078 0.052796406281118036 0.276083560663558 4.545475107420316e-10 0.16752896473101175
60 0.34246806811860897 0.2378246037086908 0.10321812739942521 0.3454309811993978 0.0996637197880268 0.13724344364741026 0.05272790062647692 0.27690862531820726 4.816997911660792e-10 0.16779370791226134
61 0.3425252892971533 0.24033520568965389 0.10287303839757983 0.34830630709985455 0.09943891287485762 0.13827366231345362 0.05267096552592032 0.2777091714442611 5.071515429833084e-10 0.16805741477993363
62 0.34255049140942495 0.24283057580686568 0.10253821182846812 0.3511517621998914 0.09979445166976486 0.13929845075893177 0.05262532052541424 0.27848595377094976 5.310792916546347e-10 0.16832004286492885
63 0.34254569611014873 0.24531078779343823 0.1022135069407823 0.3539678309400399 0.09960323550506034 0.1403179023166452 0.052590686059290515 0.27923969320038544 5.53628476396284e-10 0.16858155265939112
64 0.3425127990104322 0.24777591575655045 0.10189881385285982 0.35675499160864493 0.09991622369299225 0.14133210086715642 0.05256678439105833 0.2799710793019081 5.749211107186625e-10 0.16884190746775185
65 0.34245357764580286 0.25022603430315965 0.10159397668500109 0.35951368013990925 0.09975453952378377 0.14234112216119 0.052553340148138394 0.2806807722239203 5.950588910508259e-10 0.169101073261263
66 0.3423696989520939 0.25266121821783094 0.10129885779299697 0.36224432298205866 0.10003090485614674 0.14334503491360473 0.05255008094626468 0.28136940469264027 6.1412819274409e-10 0.1693590185381214
67 0.3422627262582344 0.2550815424111657 0.10101328993203812 0.36494731537905106 0.09989517468520859 0.14434390177917833 0.05255673778690584 0.2820375836517307 6.32202956651895e-10 0.1696157141805592
68 0.34213412581429137 0.2574870817260866 0.10073711677014502 0.3676230420179468 0.10014001690690288 0.1453377801708271 0.05257304546847241 0.2826858918938209 6.493472426427616e-10 0.16987113333380044
69 0.3419852729311496 0.2598779108506804 0.10047016318806867 0.37027186410992285 0.10002708920793124 0.14632672297971028 0.052598742868629755 0.28331488945819616 6.656170059571309e-10 0.17012525127459155
70 0.34181745770393623 0.26225410419600126 0.10021226084736501 0.3728941324197707 0.10024479710156364 0.14731077918408209 0.05263357320996598 0.2839251149804497 6.843305921933052e-10 0.17037804529299994
71 0.3416318903829878 0.26461573493808854 0.09996322978016942 0.3754901797024264 0.10015189814086156 0.14828999438034018 0.05267728424683138 0.2845170868825194 7.054684614260509e-10 0.1706294945582978
72 0.3414297063966116 0.26696287768810667 0.09972289456208122 0.37806032898449404 0.10034624977984163 0.14926441123426026 0.05272962843013007 0.2850913045026121 7.25776105880982e-10 0.1708795800548233
73 0.34121197105740075 0.26929560610034053 0.09949107291628934 0.3806048891798011 0.10027094006807002 0.1502340698721738 0.052790363020013276 0.28564824911027253 7.453990757966267e-10 0.17112828446321804
74 0.3409796839670676 0.2716139920757462 0.09926758596728735 0.3831241604266063 0.10044518872596764 0.15119900821432808 0.052859250177775374 0.28618838486165943 7.669581636449152e-10 0.17137559204875863
75 0.3407337831425539 0.27391810773838376 0.09905225121333466 0.38561843160940434 0.10038532414254742 0.15215926226265675 0.052936057022474725 0.28671215966919017 7.932364765039779e-10 0.17162148855234438
76 0.3404751488730814 0.2762080242695789 0.09884488902624305 0.38808798383132187 0.10054227194295062 0.1531148663464218 0.05302055567066821 0.287220006015972 8.182176047810685e-10 0.1718659611374076
77 0.3402046073447388 0.2784838124207175 0.0986453183321474 0.3905330890670353 0.10049596909913161 0.15406585333368972 0.05311252324955307 0.28771234170445226 8.424904107684483e-10 0.17210899829575455
78 0.33992293404017554 0.280745542152096 0.0984533607413331 0.3929540124526261 0.10063803018311868 0.15501225481201064 0.05321174189922451 0.28818957055683203 8.654305050370681e-10 0.17235058977961637
79 0.3396308568959576 0.28299328279910085 0.098268837897377 0.3953510115999605 0.10060363561628483 0.15595410124366094 0.05331799875466947 0.2886520830632501 8.875370438587993e-10 0.17259072651602414
80 0.3393290592822822 0.2852271029584196 0.09809157411900532 0.3977243381361948 0.10073289034290456 0.156891422098401 0.05343108591955947 0.28910025698903385 9.090782571163913e-10 0.1728294005036517
81 0.33901818278855284 0.28744707054152324 0.09792139476080308 0.4000742373728707 0.10070895316281181 0.15782424596742095 0.053550800425880896 0.28953445793813193 9.300646919285782e-10 0.17306660479032687
82 0.3386988298177279 0.28965325274090864 0.09775812789853394 0.4024009493939532 0.1008271946353968 0.15875260066086017 0.05367694418704583 0.2899550398841402 9.505073395033037e-10 0.17330233344644708
83 0.33837156605796187 0.29184571605274884 0.09760160324468398 0.4047047089152423 0.10081244227171093 0.1596765132914938 0.053809323944070675 0.29036234566527896 9.704167469593017e-10 0.17353658147208817
84 0.3380369228112873 0.2940245262720886 0.09745165349858337 0.4069857460345667 0.10092121629347384 0.16059601034643733 0.0539477511950508 0.2907567074497197 9.898049047052382e-10 0.17376934470963767
85 0.3376953995920149 0.2961897485087561 0.09730811344586626 0.40924428632588367 0.10091453302213649 0.16151111774872162 0.05409204214060792 0.29113844717236337 1.0086824708821496e-09 0.17400061984636883
86 0.3373474639806083 0.29834144719480404 0.09717082072568967 0.4114805511521063 0.10101517242298064 0.16242186091014532 0.054242017598159276 0.2915078769465713 1.0270612138540969e-09 0.17423040433744807
87 0.33699355688586835 0.3004796861003365 0.09703961545323037 0.413694757970272 0.10101558037732128 0.16332826477673879 0.05439750293780876 0.29186529945205963 1.0449532350520485e-09 0.17445869636499767
88 0.33663409156631574 0.3026045283469676 0.09691434066115362 0.41588712042696563 0.10110923451721687 0.16423035386789264 0.05455832799471938 0.29221100830121616 1.0623706359069729e-09 0.17468549479695816
89 0.336269456848446 0.30471603642500195 0.09679484204635241 0.41805784902301574 0.10111587691543433 0.16512815231011047 0.05472432699433949 0.2925452883853834 1.0793248517160237e-09 0.17491079915381536
90 0.33590001777721146 0.3068142722101338 0.096680968244093 0.42020715051774393 0.10120353705177476 0.1660216838661721 0.05489533846487549 0.2928684162028029 1.0958296492447062e-09 0.17513460955478122
91 0.33552611762351314 0.308899296981894 0.09657257066424824 0.4223352289721712 0.1012156633980319 0.16691097196038696 0.05507120515609387 0.29318066016943456 1.1118957976563593e-09 0.17535692644318035
92 0.3351480788974282 0.3109711714420917 0.09646950365543128 0.4244422847756984 0.10129818450541228 0.16779603970057766 0.055251773951740524 0.2934822809141059 1.1275368416718834e-09 0.17557775252205077
93 0.33476620484099323 0.31302995573405584 0.0963716243929349 0.42652851618167903 0.10131513754524968 0.1686769098971732 0.05543689578514199 0.29377353155873187 1.1427637724992223e-09 0.1757970879969426
94 0.33438078048251463 0.31507570946188157 0.09627879295897551 0.4285941184035043 0.10139325709083513 0.16955360507993844 0.055626425551837944 0.2940546579855007 1.1575893577031593e-09 0.17601493531891388
95 0.3339920738451517 0.31710849170995226 0.09619087227657425 0.43063928423618014 0.10141446132346565 0.17042614751266183 0.0558202220240126 0.29432589909086293 1.1720249215585454e-09 0.17623129716775987
96 0.33360033693852875 0.31912836106235337 0.09610772814559077 0.43266420384374116 0.1014888154286433 0.17129455920610925 0.056018147763975845 0.29458748702794657 1.1860823434517442e-09 0.17644617663525863
97 0.33320580677917777 0.3211353756223159 0.09602922917815288 0.4346690638235656 0.10151376699890269 0.1721588619295048 0.05622006903861598 0.2948396474378844 1.1997735027691192e-09 0.17665957720092806
98 0.3328087062885147 0.32312959303118594 0.09595524681049411 0.43665405343494906 0.10158490435601364 0.1730190772207557 0.056425855734045904 0.2950825996708809 1.2131086135624969e-09 0.17687150271024943
99 0.33240924517246284 0.32511107048747023 0.09588565524717774 0.43861935249935774 0.10161316216727823 0.1738752263956136 0.056635381271511354 0.29531655699766557 1.226098889084426e-09 0.17708195735500787
100 0.33200762072164347 0.3270798647653268 0.09582033145277408 0.4405651436076359 0.10168155602739326 0.17472733055592315 0.05684852252353856 0.2955417268114945 1.2387552095205479e-09 0.1772909456522357
101 0.3316040185773567 0.32903603223251104 0.09575915510071359 0.44249160507546614 0.1017127339337015 0.1755754105970988 0.057065159731412685 0.295758310822287 1.2604259858051137e-09 0.17749847242465755
102 0.3311986134395074 0.33097962886741544 0.0957020085516459 0.44439891457235864 0.10177879243624022 0.17641948721494072 0.057285176423848894 0.2959665052423853 1.2843696106656921e-09 0.17770454278183323
103 0.3307915697369656 0.3329107102769449 0.09564877680503525 0.4462872467389879 0.10181255238722942 0.17725958091186356 0.057508459336128914 0.29616650096462405 1.3079591854037176e-09 0.17790916210235297
104 0.3303830422518456 0.334829331713246 0.09559934746825499 0.4481567751323355 0.10187662746364778 0.1780957120026634 0.05773489833136214 0.29635848373355034 1.331196375353727e-09 0.17811233601628218
105 0.3299731767076647 0.33673554808959244 0.09555361067575485 0.450007670808366 0.10191267348983768 0.17892790061984454 0.05796438632218803 0.2965426343096045 1.3540830678948623e-09 0.17831407039047265
106 0.329562110319013 0.33862941399589 0.0955114591406725 0.4518401035143265 0.10197506854060157 0.17975616671859196 0.0581968191944543 0.2967191286272345 1.376620817339358e-09 0.17851437131209502
107 0.32914997230831977 0.34051098371354366 0.09547278805477155 0.4536542408345996 0.10201314147911023 0.18058053008141894 0.058432095731742795 0.29688813794676916 1.3988127323116828e-09 0.17871324507446273
108 0.3287368843896263 0.34238031122980883 0.09543749502447685 0.4554502489332891 0.1020741179949336 0.1814010103225412 0.058670117541621325 0.2970498290005975 1.4206611442801886e-09 0.17891069816332994
109 0.32832296122287347 0.34423745025150865 0.09540548005148791 0.45722829204002885 0.10211399086701356 0.18221762689200727 0.0589107889808127 0.29720436413377005 1.442169050847042e-09 0.1791067372439058
110 0.3279083108395988 0.34608245421817446 0.0953766454893965 0.45898853291730934 0.10217377414118722 0.18303039907961183 0.0591540170905408 0.2973519014395759 1.4633397826813166e-09 0.1793013691485863
111 0.3274930350424909 0.3479153763146069 0.09535089599719782 0.4607311325535785 0.10221524810308247 0.18383934601861684 0.05939971152486956 0.2974925948900735 1.4841756712513643e-09 0.1794946008652616
112 0.32707722978006043 0.34973626948283254 0.09532813849797078 0.46245625046001915 0.10227403216100117 0.18464448668930078 0.059647784472679155 0.29762659446198014 1.504681268471586e-09 0.17968643952624908
113 0.32666098549817396 0.3515451864334861 0.09530828213345977 0.4641640444905859 0.10231693295870181 0.1854458399223512 0.059898150603260536 0.29775404625802115 1.524858794788031e-09 0.1798768923978349
114 0.32624438746981804 0.3533421796566179 0.0952912382219136 0.46585467103311995 0.10237488481298285 0.18624342440211672 0.060150726995899295 0.297875092624022 1.544712024958983e-09 0.1800659668703527
115 0.3258275161045121 0.35512730143188925 0.09527692021388062 0.4675282849065948 0.10241905967953535 0.18703725866972598 0.060405433076330284 0.2979898722618748 1.5641755668482915e-09 0.18025367044869867
116 0.32541044723860496 0.3569006038383901 0.09526524365017552 0.46918503948642215 0.10247632300390574 0.18782736112609066 0.06066219055468669 0.2980985203385983 1.5832933852877318e-09 0.1804400107434846
117 0.32499325238445337 0.3586621387637506 0.09525612611872664 0.47082508664866624 0.10252163794514169 0.18861375003479242 0.06092092336430821 0.29820116859163415 1.6020980098119253e-09 0.1806249954624699
118 0.3245759983083879 0.3604119579127522 0.09524948721300847 0.47244857685423236 0.10257833624724022 0.18939644352486906 0.06118155760195476 0.29829794543054955 1.620592771089946e-09 0.18080863240266176
119 0.32415874998558275 0.36215011281547593 0.09524524849007615 0.47405565912144554 0.10262467366820671 0.19017545959349835 0.061444021470534405 0.29838897603528647 1.638781332857775e-09 0.18099092944284212
120 0.3237415667292457 0.3638766548349508 0.09524333342797492 0.47564648108444096 0.10268091303025628 0.19095081610859388 0.061708245220974955 0.2984743824511089 1.6566675808959985e-09 0.1811718945320483
121 0.3233245056916172 0.3655916351743287 0.09524366738411472 0.4772211889827676 0.10272816966030573 0.19172253081130763 0.06197416109761711 0.29855428368036774 1.6742545128067832e-09 0.18135153569031048
122 0.32290762019470165 0.36729510488359807 0.09524617757137016 0.4787799277033125 0.10278404110701467 0.19249062131845251 0.062241703283331895 0.2986287957712189 1.6910505218348248e-09 0.18152986100120383
123 0.32249096097838315 0.3689871148658568 0.09525079299482342 0.4803228407801036 0.10283212618656734 0.1932551051248408 0.06251080784784357 0.2986980319034098 1.7070699298571412e-09 0.1817068786014654
124 0.32207457571962333 0.3706677158831595 0.09525744442959816 0.4818500704260366 0.10288770773136502 0.19401599960554838 0.06278141269516113 0.29876210247124757 1.722803788517524e-09 0.18188259667632967
125 0.3216585096066307 0.37233695856195614 0.09526606436750013 0.48336175753820904 0.1029365414278195 0.19477332201810382 0.06305345751401892 0.29882111516417953 1.7382552064404422e-09 0.18205702345418429
126 0.32124280523434096 0.3739948933981501 0.09527658699145797 0.4848580417229714 0.1029918998414523 0.19552708950458564 0.06332688372845252 0.2988751750433434 1.7534294016741114e-09 0.18223016720139074
127 0.3208275029152166 0.37564157076177046 0.09528894813883682 0.48633906130465177 0.10304141186566484 0.1962773190937036 0.06360163445043077 0.2989243846179628 1.7683289277314884e-09 0.1824020362173422
128 0.32041264070968495 0.37727704090123776 0.09530308526218045 0.48780495334617135 0.10309660420508404 0.1970240277028239 0.06387765443308957 0.29896884391754763 1.7829578924377643e-09 0.18257263882974406
129 0.31999825462122455 0.37890135394739466 0.09531893739305602 0.48925585365962154 0.10314673260332674 0.19776723213975056 0.0641548900255805 0.2990086505623675 1.7973199595289202e-09 0.18274198339013548
130 0.3195843786727552 0.3805145599171372 0.09533644510752498 0.4906918968237226 0.10320180753356822 0.19850694910469258 0.0644332891287912 0.29904389983150304 2.0092372210456233e-11 0.182910078269637
131 0.3191710450485732 0.38211670871673564 0.09535555049167599 0.4921132161953585 0.10325249763295208 0.19924319519198663 0.06471280115241584 0.29907468472890386 2.024580503245943e-11 0.18307693185491714
132 0.31875828418064633 0.3837078501448545 0.09537619710817219 0.4935199439251158 0.10330749657020011 0.19997598689188234 0.06499337697299867 0.2991010960472188 2.039668434150599e-11 0.1832425525443665
133 0.31834612486046 0.3852880338953295 0.09539832996309455 0.49491221096913496 0.10335870005825631 0.20070534059224365 0.06527496889317863 0.299123222429555 2.0544344003781134e-11 0.18340694874448427
134 0.31793459432428395 0.38685730955964426 0.09542189547367741 0.4962901471030212 0.10341365815840775 0.2014312725801335 0.06555753060192981 0.29914115042963996 2.0689672197704567e-11 0.18357012886644675
135 0.31752371834612186 0.38841572662915974 0.09544684143641763 0.49765388093373375 0.1034653322799095 0.20215379904335296 0.06584101713590651 0.2991549645698178 2.0846768755689027e-11 0.1837321013226535
136 0.3171135213167902 0.3899633344970779 0.09547311699594352 0.499003539912633 0.10352027929361984 0.20287293607202228 0.06612538484177355 0.29916474739707355 2.103184293389404e-11 0.18389287452386693
137 0.3167040263238182 0.3915001824604534 0.09550067261454809 0.5003392503470586 0.103572386149824 0.20358869966001203 0.06641059133956728 0.2991705795380952 2.121358644302518e-11 0.18405245687525762
138 0.3162952552223095 0.39302631972194413 0.09552946004223678 0.5016611374126195 0.1036273471621425 0.20430110570639493 0.06669659548701601 0.2991725397517795 2.139244337229229e-11 0.18421085677496074
139 0.3158872287045027 0.3945417953892427 0.095559432287392 0.5029693251644988 0.10367985309947902 0.2050101700168011 0.06698335734485794 0.29917070497965903 2.156796963248553e-11 0.18436808261215964
140 0.31547996636400144 0.39604665847843723 0.09559054358806623 0.5042639365491239 0.10373484916970055 0.2057159083047646 0.06727083814303703 0.29916515039658886 2.174060931281474e-11 0.18452414276328355
141 0.31507348675763736 0.3975409579143606 0.09562274938387466 0.505545093415165 0.10378772424655558 0.20641833619300243 0.06755900024759864 0.2991559494583673 2.1910140368675002e-11 0.18467904558987247
142 0.31466780746302314 0.39902474253121456 0.09565600628838217 0.5068129165246931 0.10384277296178845 0.20711746921466878 0.06784780712908622 0.2991431739483832 2.20768958669737e-11 0.1848327994363812
143 0.31426294512555 0.4004980610732711 0.09569027206204145 0.5080675255638631 0.103895990483448 0.20781332281455656 0.06813722333075456 0.29912689402283577 2.2240431718500986e-11 0.1849854126280981
144 0.3138589155056716 0.4019609621953291 0.09572550558597498 0.5093090391536357 0.10395110643756889 0.20850591235026972 0.06842721443747346 0.2991071782544923 2.2400969967861784e-11 0.18513689346917162
145 0.31345573354487977 0.40341349446306785 0.09576166683601567 0.5105375748601486 0.10400464255066766 0.20919525309335107 0.06871774705357425 0.29908409367514954 2.2607027361232213e-11 0.18528725024074744
146 0.3130534133964472 0.404855706353255 0.09579871685719288 0.5117532492050572 0.1040598377586901 0.2098813602303793 0.06900878876309569 0.29905770581686064 2.3070545474013215e-11 0.1854364911992047
147 0.31265196847133464 0.4062876462538342 0.09583661773921653 0.5129561776756055 0.10411367109745728 0.2105642488640287 0.06930030810866394 0.2990280787518764 2.3597901410710165e-11 0.1855846245744962
148 0.3122514114754611 0.40770936246389894 0.09587533259241265 0.5141464747346293 0.10416895535405746 0.2112439340140928 0.06959227456206585 0.29899527513139956 2.4117263741629813e-11 0.18573165856858764
149 0.3118517544484008 0.4091209031935557 0.09591482552097513 0.5153242538303375 0.10422306673195292 0.21192043061848764 0.06988465849936698 0.2989593562231643 2.462818837756231e-11 0.18587760135399012
150 0.31145300879754406 0.41052231656369126 0.09595506160729467 0.5164896274060068 0.10427844792170904 0.2125937535342035 0.07017743117421571 0.2989203819479005 2.5131008385415043e-11 0.18602246107244758
151 0.3110551853316404 0.41191365060564344 0.09599600688105575 0.5176427069094964 0.10433282006245503 0.21326391753824792 0.07047056469368107 0.2988784109146583 2.5625501720583088e-11 0.18616624583353314
152 0.3106582942914879 0.4132949532607883 0.09603762830156692 0.5187836028026576 0.10438830442822078 0.2139309373285475 0.07076403199351 0.2988335004552185 2.6111557360763982e-11 0.18630896371319372
153 0.31026234537939673 0.41466627238004733 0.09607989373381648 0.5199124245705911 0.1044429217312548 0.2145948275248104 0.07105780681494855 0.2987857066573957 2.6589286328260187e-11 0.186450622752947
154 0.3098673477865755 0.416027655723319 0.09612277192857543 0.5210292807307961 0.10449851410634181 0.21525560266941313 0.07135186368159119 0.29873508439757146 2.7057134310837228e-11 0.18659123095864927
155 0.30947331021916713 0.41737915095884603 0.09616623250042566 0.5221342788421872 0.1045533624422722 0.21591327722822906 0.07164617787730931 0.29868168737207335 2.7515101308495105e-11 0.18673079629957012
156 0.3090802409226331 0.4187208056625192 0.09621024590668475 0.523227525513996 0.10460906645129553 0.21656786559137553 0.07194072542463648 0.29862556812554897 2.7959634607555017e-11 0.18686932670652867
157 0.30868814770483133 0.4200526673171231 0.09625478342929294 0.5243091264145601 0.1046641329835053 0.2172193820740358 0.07223548306338501 0.2985667780833874 2.8395952256232704e-11 0.1870068300707881
158 0.30829703795443253 0.4213747833115318 0.09629981715632113 0.5253791862799988 0.10471995121610389 0.21786784091719535 0.072530428230141 0.2985053675792948 2.8824609366040477e-11 0.18714331424768182
159 0.3079069187114752 0.4226872009398569 0.09634531995989742 0.5264378089227673 0.10477522424514207 0.2185132562883899 0.07282553904064615 0.2984413858831224 2.92448287808611e-11 0.18727878705153722
160 0.3075177961501361 0.4239899674005518 0.09639126548077276 0.5274850972401489 0.10483115840620749 0.21915564228240847 0.07312079426515816 0.29837488122787015 2.9656499478392107e-11 0.1874132562556976
161 0.30712967813100367 0.42528312979547983 0.096437628106808 0.5285211532225099 0.10488662723403797 0.21979501292199444 0.07341617331571593 0.29830590083598774 3.00605096370532e-11 0.18754672959194008
162 0.30674256880878764 0.4265667351289459 0.0964843829567873 0.5295460779618157 0.10494267827360604 0.2204313821585131 0.07371165622493064 0.29823449094471377 3.045630414533207e-11 0.18767921474991056
163 0.30635647462850385 0.42784083030670594 0.09653150586181342 0.5305599716595158 0.10499833308515827 0.22106476387261287 0.07400722362753276 0.29816069683090773 3.0844105047833636e-11 0.1878107193765739
164 0.30597140040978255 0.4291054621349377 0.09657897334932963 0.5315629336347525 0.10505450131069127 0.2216951718748592 0.07430285674488302 0.2980845628350375 3.122369029995298e-11 0.18794125107569304
165 0.30558735143511007 0.43036067731915645 0.09662676262563757 0.5325550623322739 0.10511033307048523 0.22232261990635893 0.07459853735976463 0.2980061323845451 3.166866768822274e-11 0.1880708174073692
166 0.3052043322371265 0.43160652246319164 0.0966748515602116 0.5335364553303432 0.10516661824390017 0.22294712163936337 0.0748942478243727 0.29792544801654974 3.216860111621145e-11 0.1881994258876004
167 0.30482234737410985 0.43284304406808205 0.09672321866921674 0.5345072093485352 0.1052226186058014 0.22356869067784524 0.07518997101898273 0.29784255139972104 3.266209525065733e-11 0.18832708398799092
168 0.3044414009633189 0.43407028853097696 0.0967718430986031 0.5354674202554357 0.10527902002729239 0.2241873405580721 0.07548569034581265 0.2977574833557576 3.3148594980048074e-11 0.18845379913487625
169 0.30406149699628365 0.435288302144019 0.09682070461168069 0.536417183076259 0.10533518125571006 0.22480308474927002 0.07578138971254661 0.2976702838802129 3.362898848280338e-11 0.18857957870929076
170 0.3036826391552945 0.4364971310932197 0.09686978357955844 0.5373565920003899 0.105391697836134 0.2254159366540467 0.07607705352042077 0.29758099216263 3.410249860280601e-11 0.18870443004732484
171 0.30330483094819116 0.43769682145732824 0.0969190609465943 0.5382857403888348 0.10544801273717919 0.2260259096089079 0.07637266664799985 0.29748964660616894 3.456956942926581e-11 0.1888283604391755
172 0.3029280756378311 0.43888741920669283 0.09696851823737279 0.5392047207816024 0.10550464306053009 0.2266330168848546 0.07666821443886068 0.29739628484666725 3.5029978917577864e-11 0.18895137712924848
173 0.3025523763030201 0.4400689702021219 0.09701813753309557 0.5401136249049963 0.10556110492186022 0.22723727168785168 0.07696368268726855 0.2973009437711719 3.548394911234709e-11 0.1890734873142904
174 0.3021777358138392 0.44124152019374063 0.09706790146016653 0.5410125436788354 0.10561784729916979 0.22783868715935085 0.07725905762591762 0.29720365953590044 3.593048081285133e-11 0.18919469814603374
175 0.30180415686150935 0.44240511481985134 0.09711779317542951 0.5419015672235981 0.10567444983738938 0.22843727637675615 0.07755432591286493 0.29710446758392306 3.637146139823244e-11 0.18931501672958906
176 0.30143164195227384 0.4435597996057938 0.09716779635425554 0.5427807848674928 0.10573130235319494 0.22903305235391302 0.07784947462001462 0.29700340266194214 3.680478144474364e-11 0.18943445012328863
177 0.30106019342386414 0.4447056199628089 0.09721789517695983 0.5436502851534558 0.10578803966784445 0.22962602804156085 0.078144491220346 0.29690049883496417 3.72319952646194e-11 0.18955300533858066
178 0.3006898134467004 0.44584262118690965 0.09726807431707352 0.5445101558460452 0.10584500022022492 0.23021621632779166 0.07843936357649683 0.2967957895075455 3.7652769790952334e-11 0.18967068933997977
179 0.3003205040343571 0.4469708484576915 0.09731831887945763 0.545360483938389 0.10590186675350755 0.23080363003850612 0.07873407993493958 0.29668930743528543 3.8066327867625205e-11 0.18978750904500385
180 0.2999522670474475 0.4480903468374323 0.09736861445359585 0.5462013556588895 0.10595893308854543 0.23138828193783056 0.07902862889998213 0.29658108474050127 3.847355767305771e-11 0.18990347132412866
181 0.2995851042012215 0.44920116126972787 0.09741894778316046 0.5470328564779391 0.10601592359005307 0.23197018472855402 0.07932299943806503 0.296471152927801 3.887457022955232e-11 0.1900185830007669
182 0.29921901707024523 0.4503033365785297 0.09746930432223111 0.5478550711145974 0.10607309333147608 0.23254935105254337 0.07961718086335906 0.2963595428981889 3.92682553140844e-11 0.1901328508512522
183 0.2988540070944822 0.45139691746701494 0.09751967176631715 0.5486680835431723 0.10613020282726748 0.23312579349115692 0.07991116279037724 0.2962462849630314 3.9655945194283504e-11 0.19024628160485213
184 0.2984900755840084 0.45248194851653645 0.09757003704928996 0.5494719769995963 0.10618747350191127 0.2336995245656438 0.0802049352422245 0.29613140885768174 4.003708475863732e-11 0.19035888194378803
185 0.2981272237241822 0.4535584741855463 0.09762038824411934 0.5502668339882625 0.10624469726738994 0.23427055673754182 0.08049848851222657 0.29601494375470916 4.0409786628003985e-11 0.19047065850326994
186 0.2977654525801119 0.45462653880855447 0.09767071336691613 0.5510527362881101 0.10630206632704609 0.23483890240906347 0.08079181320759388 0.2958969182767902 4.0774383869290887e-11 0.19058161787154626
187 0.29740476310119524 0.45568618659509197 0.09772100118191179 0.5518297649589897 0.10635939986314025 0.2354045739234778 0.08108490022538628 0.2957773605092393 4.113254181703496e-11 0.19069176658999287
188 0.2970451561253383 0.45673746162869266 0.09777124054308844 0.5525980003480009 0.10641686470327683 0.23596758356548342 0.08137774076126747 0.29565629801221194 4.148426047123621e-11 0.19080111115317366
189 0.2966866323827195 0.45778040786588853 0.09782142089939211 0.5533575220956548 0.1064743037155057 0.23652794356157802 0.08167032629066151 0.29553375783257263 4.182976187649956e-11 0.19090965800893533
190 0.2963291924997991 0.45881506913522296 0.09787153188480041 0.5541084091420688 0.1065318616912797 0.23708566608041848 0.08196264856733215 0.2954097665154537 4.216815785440531e-11 0.19101741355851154
191 0.29597283700307603 0.459841489136278 0.09792156362546744 0.5548507397330249 0.10658940207132983 0.23764076323317762 0.08225469961230336 0.2952843501154987 4.2501224761792855e-11 0.19112438415663435
192 0.29561756632238756 0.4608597114387213 0.0979715064829717 0.5555845914260348 0.10664705051125811 0.238193247073893 0.08254647169905555 0.29515753420781365 4.282407761735385e-11 0.19123057611166216
193 0.2952633807942608 0.4618697794813668 0.09802135124088729 0.5563100410963007 0.1067046883207523 0.23874312959981203 0.08283795735751376 0.29502934389862334 4.313460699734151e-11 0.19133599568571624
194 0.29491028066504343 0.462871736571258 0.09807108894248273 0.5570271649426501 0.10676242453835671 0.2392904227517313 0.08312914936146465 0.29489980383600034 4.343936321760111e-11 0.19144064909481873
195 0.294558266093931 0.4638656258827639 0.09812071100353997 0.5577360384933968 0.10682015599453543 0.23983513841433002 0.08342004072194459 0.29476893821896866 4.3738679345040055e-11 0.19154454250905328
196 0.2942073371558325 0.46485149045669605 0.09817020910853524 0.5584367366121679 0.10687797729823689 0.2403772884164992 0.08371062468010271 0.29463677080816564 4.403244435735587e-11 0.19164768205272187
197 0.2938574938441269 0.4658293731994455 0.09821957527806391 0.5591293335036527 0.1069357987613061 0.24091688453166527 0.08400089470080185 0.29450332493538656 4.4320325187641174e-11 0.19175007380451536
198 0.29350873607328604 0.46679931688213405 0.09826880180123665 0.5598139027193216 0.10699370246280471 0.24145393847811136 0.08429084446598523 0.2943686235128087 4.4602321835895964e-11 0.19185172379769133
199 0.29316106368139294 0.46776136413978825 0.0983178812751564 0.5604905171630747 0.10705161042473865 0.2419884619192907 0.08458046786879986 0.29423268904205135 4.487887839133009e-11 0.19195263802025642
200 0.2928144764325466 0.4687155574705314 0.09836680656023628 0.5611592490968528 0.10710959384608965 0.24252046646413872 0.0848697590067416 0.2940955436230491 4.515032792085094e-11 0.1920528224151583
201 0.29246897401916794 0.4696619392347927 0.09841557080221985 0.5618201701461863 0.107167584920706 0.24304996366737286 0.08515871217578241 0.29395720896267385 4.541589326834128e-11 0.19215228288048036
202 0.2921245560642081 0.47060055165453807 0.09846416740179112 0.5624733513057044 0.10722564540026203 0.24357696502981696 0.08544732186553328 0.2938177063831501 4.567635158991834e-11 0.19225102526964433
203 0.2917812221232677 0.47153143681252063 0.09851259002591303 0.5631188629445834 0.10728371631440758 0.24410148199867143 0.08573558275294413 0.29367705683024337 4.5931591863279664e-11 0.19234905539162095
204 0.29143897168662675 0.472454636651695 0.09856083258646903 0.5637567748118975 0.10734185121179185 0.2446235259678291 0.08602348969703083 0.2935352808812506 4.618172511072771e-11 0.1924463790112816
205 0.29109780418119097 0.47337019297412763 0.0986088892450517 0.5643871560421109 0.10739999879749673 0.24514310827815655 0.08631103773351129 0.2933923987527788 4.6426418265355096e-11 0.1925430018486799
206 0.2907577189723768 0.4742781474405675 0.09865675439735483 0.5650100751603249 0.10745820549773466 0.2456602402177871 0.08659822206940487 0.2932484303083339 4.666589337176674e-11 0.19263892958056683
207 0.29041871536585384 0.4751785415697626 0.09870442267397692 0.5656256000874822 0.10751642668521733 0.24617493302240268 0.0868850380856056 0.2931033950657147 4.690092758607989e-11 0.1927341678403881
208 0.29008079260936626 0.4760714167378023 0.09875188892851014 0.5662337981456314 0.10757470260214264 0.24668719787551752 0.08717148130941882 0.29295731220422194 4.7158499327792924e-11 0.19282872221817082
209 0.2897439498943346 0.476956814177463 0.09879914823508418 0.5668347360630797 0.10763299441355723 0.24719704590875413 0.0874575474409175 0.2928102005716877 4.7484682852427795e-11 0.19292259826082203
210 0.2894081863574807 0.4778347749775972 0.09884619587819382 0.5674284799795287 0.10769133699259881 0.24770448820201885 0.08774323231927417 0.29266207869133065 4.780142948135335e-11 0.1930158014723402
211 0.2890735010823524 0.4787053400825298 0.09889302735736419 0.5680150954511425 0.1077496965364313 0.24820953578398586 0.08802853194150606 0.29251296476843835 4.810796205845236e-11 0.19310833731408905
212 0.2887398931008185 0.4795685502914834 0.0989396383698771 0.5685946474555879 0.10780810325686219 0.24871219963251123 0.08831344244182376 0.29236287669688754 4.840505773984205e-11 0.1932002112050729
213 0.28840736139449497 0.48042444625801706 0.09898602481003987 0.5691672003970184 0.10786652772289851 0.2492124906742189 0.08859796009876453 0.29221183206550283 4.872191539107007e-11 0.19329142852212067
214 0.2880759048961282 0.48127306848948725 0.09903218276213191 0.569732818111023 0.10792499609962503 0.24971041978543407 0.08888208132340614 0.2920598481642567 4.9127257817360714e-11 0.19338199459963035
215 0.2877455224909248 0.4821144573465256 0.09907810849711132 0.5702915638695257 0.10798348275441871 0.2502059977920341 0.08916580266432711 0.2919069419903242 4.9514281563745044e-11 0.1934719147310192
216 0.2874162130178399 0.4829486530425374 0.09912379846596975 0.5708435003856474 0.10804201033937544 0.25069923546999595 0.0894491207857448 0.29175313025398264 4.988309765252552e-11 0.19356119416819917
217 0.28708797527081786 0.48377569564321543 0.09916924929584284 0.5713886898185202 0.10810055652215445 0.2511901435454684 0.08973203248621847 0.2915984293843743 5.023359506139968e-11 0.19364983812192182
218 0.28676080799999515 0.48459562506607484 0.09921445778420662 0.571927193778066 0.10815914090535961 0.2516787326950265 0.09001453468042542 0.2914428555351274 5.0568660370231555e-11 0.19373785176204206
219 0.28643470991286013 0.4854084810800052 0.09925942089481665 0.5724590733297275 0.10821774402431816 0.25216501354616294 0.09029662440279496 0.29128642458984144 5.0890847091977776e-11 0.19382524021777614
220 0.28610967967537754 0.486214303304839 0.09930413575247021 0.5729843889991629 0.10827638283464269 0.25264899667723895 0.09057829879897639 0.29112915216744195 5.1194493089212756e-11 0.1939120085779642
221 0.285785715913077 0.4870131312109402 0.09934859963883264 0.5735032007768991 0.10833504036357366 0.2531306926178707 0.09085955512469779 0.2909710536274073 5.1480930629566046e-11 0.19399816189132868
222 0.2854628172121051 0.4878050041188095 0.09939280998772448 0.5740155681229416 0.108393731269261 0.2536101118491281 0.09114039073862396 0.29081214407487044 5.174982664613026e-11 0.19408370516673878
223 0.2851409821202482 0.48858996119870657 0.09943676438099991 0.5745215499713494 0.10845244074448923 0.25408726480382504 0.09142080310080203 0.2906524383656015 5.200129216120786e-11 0.19416864337346929
224 0.28482020914792094 0.48936804147028856 0.09948046054409326 0.5750212047347674 0.10851118145346583 0.2545621618667231 0.09170078979998175 0.2904919511108708 5.223621535321854e-11 0.1942529814414654
225 0.28450049676912725 0.49013928380226945 0.09952389634204753 0.5755145903089209 0.10856994047104129 0.2550348133747957 0.091980348500518 0.290330696682198 5.245515133367462e-11 0.1943367242616052
226 0.2841818434223911 0.49090372691209144 0.09956706977530538 0.5760017640770723 0.10862872873105023 0.2555052296174466 0.09225947696565001 0.29016868921599226 5.26581001025761e-11 0.19441987668594884
227 0.28386424751166967 0.4916614093656162 0.09960997897227755 0.5764827829144369 0.10868753494417982 0.2559734208367537 0.09253817304160433 0.2900059426180812 5.284572779373775e-11 0.19450244352704482
228 0.2835477074072147 0.49241236957683115 0.09965262219745738 0.5769577031925663 0.1087463685427611 0.2564393972276925 0.09281643467376499 0.28984247056813617 5.301814542946204e-11 0.19458442956010402
229 0.28323222144643945 0.4931566458076899 0.09969499783337668 0.5774265807836878 0.10880521965944234 0.2569031689383847 0.09309425989714132 0.2896782865239953 5.31761301658662e-11 0.1946658395224552
230 0.2829177879347439 0.4938942761679728 0.09973710438449424 0.5778894710650114 0.10886409642378936 0.25736474607031135 0.0933716472430825 0.2895134037258862 5.332001506985762e-11 0.1947466781135785
231 0.2826044051463256 0.49462529861452764 0.09977894047114338 0.5783464289229989 0.10892299020463136 0.25782413867854825 0.09364859355403121 0.28934783520055285 5.3450133208343686e-11 0.19482694999543682
232 0.2822920713249628 0.49534975095089917 0.09982050482751689 0.578797508757596 0.10898190800133634 0.2582813567719876 0.09392509874502153 0.28918159376528707 5.356637355902194e-11 0.19490665979274313
233 0.28198078468478077 0.4960676708277773 0.09986179629711991 0.5792427644864286 0.10904084225754151 0.25873641031356376 0.09420115978491905 0.28901469203186936 5.367006838952193e-11 0.19498581209323018
234 0.2816705434109963 0.4967790957425869 0.0999028138303403 0.5796822495489647 0.10909979899225619 0.259189309220475 0.09447677634257512 0.28884714241041864 5.376055156602888e-11 0.19506441144791697
235 0.281361345660643 0.49748406303931925 0.09994355648053227 0.5801160169106395 0.1091587715837451 0.2596400633644058 0.09475194595774311 0.2886789571131576 5.383904433386988e-11 0.19514246237137078
236 0.28105318956327907 0.49818260990831736 0.09998402340139004 0.5805441190669451 0.10921776520076532 0.26008868257174456 0.09502666787923969 0.2885101481580912 5.390499158153261e-11 0.1952199693419704
237 0.2807460732216768 0.4988747733862099 0.10002421384345556 0.5809666080474886 0.10927677403443614 0.2605351766238023 0.09530094026229263 0.28834072737260363 5.3959392509739246e-11 0.19529693680216842
238 0.2804399947124946 0.4995605903556517 0.10006412715143848 0.5813835354200114 0.10933580251622588 0.26097955525702954 0.09557476214484129 0.2881707063969755 5.400280223000209e-11 0.1953733691587517
239 0.28013495208693373 0.500240097545045 0.10010376276103372 0.5817949522943784 0.10939484554432388 0.2614218281632301 0.09584813205783804 0.2880000966878221 5.4034887675413756e-11 0.19544927078310204
240 0.27983094337137804 0.500913331528691 0.10014312019626509 0.5822009093265313 0.10945390691099 0.2618620049897753 0.09612104899574031 0.2878289095214577 5.40560929351841e-11 0.19552464601145125
241 0.27952796656801987 0.5015803287266155 0.10018219906654297 0.5826014567224087 0.10951298212958493 0.2623000953398157 0.09639351173357769 0.28765715599717945 5.406719516543035e-11 0.19559949914514607
242 0.27922601965547017 0.5022411254044954 0.10022099906407156 0.5829966442418346 0.10957207443831207 0.2627361087724921 0.09666551930206418 0.28748484704048693 5.4066640053918036e-11 0.19567383445090025
243 0.2789251005893551 0.5028957576735653 0.10025951996110519 0.5833865212023716 0.10963117988586557 0.26317005480314426 0.09693707065156826 0.28731199340622826 5.405498271215947e-11 0.19574765616105227
244 0.27862520730289925 0.5035442614905655 0.10029776160744308 0.5837711364831434 0.10969030123032042 0.26360194290351935 0.09720816488451067 0.2871386056816798 5.4032667229364506e-11 0.19582096847382346
245 0.27832633770749526 0.5041866726576917 0.10033572392785284 0.5841505385286243 0.10974943498634049 0.26403178250197856 0.09747880108954599 0.2869646942895532 5.3997806226391276e-11 0.1958937755535669
246 0.2780284896932608 0.5048230268225652 0.10037340691966373 0.5845247753523197 0.10980858349605116 0.2644595829837022 0.09774897845494984 0.28679026949094366 5.3947402101073294e-11 0.19596608153102835
247 0.2777316611295842 0.5054533594782102 0.10041081065033972 0.5848938945405942 0.10986774367981922 0.2648853536908946 0.09801869618639958 0.28661534138742584 5.388811619155831e-11 0.19603789050359055
248 0.27743584986565684 0.5060777059630484 0.10044793525517737 0.5852579432564664 0.1099269175195352 0.2653091039229971 0.09828795356188652 0.28643991992485385 5.382005952014879e-11 0.19610920653553177
249 0.2771410537309955 0.5066961014609019 0.10048478093501437 0.5856169682431003 0.10998610228890504 0.26573084293685667 0.09855674989082513 0.28626401489757736 5.374367617605458e-11 0.19618003365827197
250 0.27684727053595276 0.5073085810010101 0.10052134795403264 0.5859710158274593 0.11004529965794607 0.2661505799469446 0.09882508454042555 0.28608763594739883 5.365896615927568e-11 0.1962503758706221
251 0.276554498072217 0.5079151794580572 0.10055763663756051 0.5863201319239452 0.11010450720820353 0.26656832412558606 0.09909295691429032 0.28591079256945495 5.356592946981209e-11 0.1963202371390348
252 0.27626273411330166 0.5085159315522134 0.10059364737002649 0.5866643620379532 0.11016372633979987 0.2669840846031152 0.09936036646533092 0.285733494113657 5.3514082054562095e-11 0.19638962139784677
253 0.2759719764150257 0.5091108718492916 0.10062938059289103 0.5870037512694274 0.11022295490258005 0.26739787046812136 0.09962731268453379 0.2855557497872694 5.34498001414363e-11 0.19645853254952883
254 0.2756822227159828 0.509700034760775 0.10066483680264288 0.5873383443163612 0.11028219406320594 0.26780969076751016 0.09989379510666863 0.28537756865732644 5.337119635129284e-11 0.19652697446492662
255 0.27539347073800163 0.5102834545442503 0.10070001654885907 0.5876681854782903 0.11034144190546191 0.26821955450695256 0.1001598133041281 0.2851989596531008 5.327815966182925e-11 0.196594950983505
256 0.2751057181865969 0.5108611653020976 0.1007349204323191 0.5879933186597359 0.11040069939416997 0.2686274706509354 0.1004253668891939 0.2850199315684042 5.3171578251465235e-11 0.19666246591358993
257 0.2748189627514125 0.5114332009825591 0.10076954910320243 0.5883137873736392 0.11045996481719045 0.2690334481227946 0.10069045551041328 0.2848404930640246 5.3051563142503255e-11 0.1967295230326086
258 0.2745332021066547 0.511999595380026 0.10080390325882779 0.5886296347447468 0.11051923896494553 0.2694374958051351 0.1009550788532863 0.2846606526699622 5.2918225357245774e-11 0.19679612608732888
259 0.2742484339115166 0.5125603821350566 0.10083798364261906 0.5889409035129873 0.11057852030341075 0.26983962253989624 0.10121923663744853 0.28448041878768193 5.2771786940297716e-11 0.19686227879408136
260 0.2739646558105959 0.5131155947344268 0.10087179104236305 0.5892476360368027 0.11063780947241186 0.2702398371286262 0.10148292861810743 0.28429979969228736 5.261358015928863e-11 0.19692798483884189
261 0.2736818654343045 0.5136652665112524 0.1009053262880813 0.5895498742964637 0.1106971050934975 0.2706381483326068 0.10174615458210567 0.28411880353468166 5.2442938880403744e-11 0.19699324787788963
262 0.2734000603992683 0.5142094306451249 0.10093859025071547 0.5898476598973494 0.11075640767657002 0.27103456487308375 0.10200891434905907 0.28393743834366036 5.2258086746803656e-11 0.19705807153773236
263 0.27311923830872264 0.5147481201622619 0.10097158384035429 0.5901410340732 0.11081571597910844 0.2714290954314228 0.10227120776890603 0.2837557120279812 5.206113318223515e-11 0.1971224594153893
264 0.2728393967528966 0.5152813679356688 0.10100430800482962 0.5904300376893482 0.11087503039900826 0.27182174864931463 0.10253303472215586 0.2835736323783775 5.1852078186698236e-11 0.19718641507862178
265 0.2725605333093946 0.5158092066853112 0.10103676372817871 0.5907147112459329 0.11093434981263273 0.27221253312894544 0.10279439511814942 0.28339120706954113 5.163114380479783e-11 0.19724994206616187
266 0.2722826455435668 0.5163316689782954 0.10106895202923843 0.5909950948810573 0.1109936745214154 0.27260145743318875 0.10305528889472604 0.28320844366205966 5.139910719265117e-11 0.19731304388794457
267 0.2720057310088752 0.516848787229058 0.10110087396017522 0.5912712283739385 0.11105300350577452 0.27298853008578283 0.10331571601696893 0.2830253496043206 5.115596835025826e-11 0.1973757240253311
268 0.27172978724725233 0.5173605936995654 0.10113253060519042 0.5915431511480286 0.11111233698416545 0.27337375957151355 0.10357567647664112 0.2828419322343718 5.090283750064373e-11 0.19743798593133866
269 0.27145481178945374 0.5178671204995191 0.10116392307911726 0.5918109022741117 0.11117167402816275 0.27375715433639436 0.10383517029118527 0.28265819878175147 5.063938157690018e-11 0.19749983303085894
270 0.27118080215540286 0.5183683995865722 0.10119505252617425 0.5920745204733706 0.11123101478493491 0.27413872278784635 0.1040941975030128 0.2824741563692772 5.0365600579027614e-11 0.19756126872088575
271 0.2709077558545319 0.5188644627665556 0.10122592011865506 0.5923340441204318 0.11129035840599277 0.2745184732948778 0.10435275817869005 0.2822898120148032 5.00824937077482e-11 0.19762229637073192
272 0.2706356703861151 0.5193553416937341 0.1012565270555793 0.5925895112463803 0.11134970497735552 0.27489641418824884 0.10461085240830154 0.28210517263294155 4.9789727896154545e-11 0.19768291932224913
273 0.2703645432395956 0.5198410678709993 0.10128687456173557 0.592840959541752 0.11140905372070886 0.2752725537606471 0.10486848030457901 0.2819202450367523 4.948841336727128e-11 0.1977431408900483
274 0.2700943718949082 0.5203216726500713 0.10131696388654132 0.5930884263595027 0.11146840466970831 0.2756469002669605 0.1051256420022893 0.2817350359393983 4.9178106031888547e-11 0.19780296436171274
275 0.2698251538227953 0.52079718723186 0.1013467963026688 0.5933319487179473 0.11152775710772023 0.2760194619242652 0.10538233765750926 0.28154955195576936 4.918787599450525e-11 0.19786239299800845
276 0.26955688648511744 0.5212676426666757 0.10137637310509348 0.5935715633036777 0.11158711102365049 0.2763902469121594 0.10563856744663475 0.28136379960407676 4.945355236429805e-11 0.19792143003311558
277 0.2692895673351584 0.5217330698545142 0.10140569560991144 0.5938073064744553 0.11164646575515291 0.27675926337283974 0.10589433156700628 0.2811777853074151 4.9713788641270185e-11 0.19798007867482204
278 0.26902319381792567 0.5221934995453174 0.10143476515346955 0.5940392142620801 0.11170582125298067 0.2771265194113407 0.10614963023455742 0.28099151539529466 4.996703051318718e-11 0.1980383421047398
279 0.26875776337044355 0.5226489623392632 0.10146358309122139 0.5942673223752319 0.11176517690263832 0.27749202309565824 0.10640446368437212 0.28080499610514686 5.021327798004904e-11 0.1980962234785132
280 0.268493273422045 0.5230994886870495 0.10149215079667331 0.5944916662022939 0.11182453262243874 0.2778557824569524 0.10665883216939426 0.28061823358379934 5.0453530242577926e-11 0.19815372592602765
281 0.26822972139465384 0.5235451088901926 0.10152046966049372 0.5947122808141482 0.11188388784013159 0.2782178054896952 0.10691273596042461 0.28043123388892366 5.068678810005167e-11 0.1982108525516144
282 0.26796710470306584 0.5239858531013277 0.10154854109008543 0.5949292009669456 0.11194324244653764 0.2785781001518539 0.10716617534444056 0.2802440029904567 5.091360666398259e-11 0.19826760643425612
283 0.26770542075522324 0.5244217513245182 0.10157636650783111 0.5951424611048586 0.11200259590676731 0.27893667436504965 0.10741915062776053 0.2800565467719942 5.113387491206822e-11 0.1983239906277886
284 0.26744466695248365 0.5248528334155703 0.10160394735071421 0.595352095362805 0.11206194808842995 0.2792935360147303 0.10767166212902135 0.27986887103216085 5.136235881053608e-11 0.19838000816110424
285 0.2671848406898876 0.5252791290823833 0.10163128506931857 0.5955581375691538 0.11212129848974206 0.27964869295033246 0.10792371018542785 0.2796809814859509 5.161449045942845e-11 0.1984356620383505
286 0.2669259393564174 0.5257006678855097 0.10165838112708553 0.5957606212484033 0.1121806469588128 0.2800021529854504 0.10817529514646818 0.2794928837660491 5.1856519078796737e-11 0.19849095523913052
287 0.2666679603352544 0.5261174792382335 0.10168523699944951 0.59595957962384 0.11223999302328735 0.2803539238979976 0.10842641737834596 0.2793045834239114 5.208755649022123e-11 0.19854589071869788
288 0.26641090100403103 0.526529592406373 0.10171185417311024 0.596155045620174 0.11229933651493051 0.28070401343036566 0.10867707725962883 0.2791160859314835 5.2306603492979775e-11 0.19860047140815373
289 0.26615475873507816 0.526937036509204 0.10173823414523872 0.5963470518661523 0.11235867698749491 0.28105242928961616 0.10892727518374334 0.27892739668234534 5.251510337700438e-11 0.1986547002146415
290 0.265899530895669 0.5273398405196823 0.10176437842277383 0.5965356306971493 0.11241801425923759 0.2813991791475988 0.10917701155636789 0.2787385209925156 5.271383329841228e-11 0.19870858002153935
291 0.26564521484825776 0.5277380332652221 0.1017902885216874 0.596720814157737 0.1124773479072615 0.28174427064114516 0.1094262867965543 0.2785494641020849 5.290301530180841e-11 0.1987621136886516
292 0.26539180795071576 0.528131643427661 0.1018159659663058 0.5969026340042316 0.11253667773868126 0.2820877113722139 0.1096751013352043 0.2783602311762601 5.308220529798291e-11 0.19881530405239944
293 0.26513930755656145 0.5285206995434542 0.10184141228861943 0.5970811217072174 0.11259600335147191 0.2824295089080594 0.10992345561546307 0.27817082730651255 5.3252846576867796e-11 0.19886815392600732
294 0.2648877110151888 0.5289052300043572 0.10186662902769342 0.5972563084540568 0.11265532454366456 0.2827696707813848 0.11017135009176515 0.27798125751171954 5.3409832112549793e-11 0.19892066609969405
295 0.2646370156720902 0.5292852630577186 0.10189161772896346 0.5974282251513776 0.11271464093195127 0.2831082044905048 0.11041878522985449 0.27779152673928 5.3555049284170764e-11 0.19897284334085552
296 0.26438721886907574 0.5296608268068552 0.1019163799436863 0.5975969024275194 0.112773952307058 0.28344511749950063 0.1106657615060821 0.2776016398662152 5.369171773850212e-11 0.19902468839424992
297 0.264138317944504 0.5300319492114176 0.10194091722830173 0.5977623706349879 0.11283325830251023 0.283780417238378 0.11091227940735254 0.2774116017002468 5.382017054245125e-11 0.19907620398218084
298 0.2638903102334632 0.5303986580877817 0.10196523114390016 0.5979246598528717 0.11289255870326176 0.2841141111032284 0.11115833943053238 0.2772214169808569 5.394007462911077e-11 0.1991273928046794
299 0.2636431930679115 0.5307609811094378 0.10198932325560528 0.5980837998892553 0.11295185315802403 0.2844462064564408 0.11140394208228938 0.2770310903803309 5.405176306538806e-11 0.1991782575396841


==> disparity_perturb_005.dat <==
x 0 1 2 3 4 5 6 7 8 9
0 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11
1 1.78965731123526e-11 5.89425175334668e-11 8.181845201349347e-10 3.432099049405224e-11 2.5359092603594036e-10 3.4833136375311824e-11 1.6664170043867443e-10 1.0983824960675292e-10 2.6165181132853377e-11 1.437217012068004e-10
2 2.6875490721778306e-10 5.948763703855775e-11 1.637268098875211e-11 6.537936858563853e-11 5.280147430397619e-10 1.9881096768870066e-11 6.7837779837987e-10 4.1047054644138825e-11 4.53216353335506e-11 7.517386713118412e-11
3 1.678190919562894e-10 2.57900034661418e-10 7.138645230497787e-11 1.316620146241121e-10 3.0509816895119e-11 2.2937540755663122e-11 4.466438330297251e-11 4.468221348474799e-10 1.1188638904258141e-10 1.3812107013677632e-10
4 5.568878691519785e-11 2.6618429682656597e-10 1.588063014423824e-11 1.1909395691844793e-10 1.1482654826977523e-09 9.943359469133384e-10 9.61430934864893e-12 3.906541756748538e-12 9.355960450818657e-11 3.340039356203306e-11
5 1.4172514273269599e-09 1.635636071029012e-10 5.721018103699294e-10 3.030231621181656e-11 8.258007611061657e-10 0.05773450002482661 4.767519712345347e-12 1.3969081447129383e-10 4.026707856041867e-10 3.0131230843721823e-11
6 6.16741990810965e-10 8.056155742508508e-11 4.635452022228037e-10 8.78489614386524e-10 9.418987811926627e-10 0.124003434328258 3.524736058579947e-12 6.60248522521556e-11 1.2538847737886272e-10 3.023403749580211e-11
7 7.17186754428667e-10 1.5319434609750715e-10 3.743855225835091e-10 4.089317773292578e-10 1.1368093133512502e-09 0.1666822876405295 2.6266355757087467e-10 3.635192147299904e-11 6.058309409695539e-11 2.7377433653441585e-11
8 4.5825232497520574e-10 2.037597868209673e-10 5.485175647024221e-10 1.9424117869704105e-10 1.2610830157910868e-09 0.19507088274126827 2.1210366796253766e-10 3.87555543213125e-11 3.1150748647235105e-11 1.173394714726328e-12
9 2.636121321231144e-10 2.2623125595089277e-10 1.6659140733565891e-10 1.4654777391598373e-10 1.3582714952775632e-09 0.2199815620935771 1.627259438308215e-10 3.9332426204907733e-11 2.969202661518011e-11 9.945377854592152e-12
10 9.890321894800991e-11 2.354827444150942e-10 6.809941499597016e-11 1.5115297902212887e-10 1.7432610910361745e-11 0.24098486074100445 1.1637557584265323e-10 7.078149177885962e-11 3.037647910986152e-11 3.77864406431172e-12
11 2.843636437432906e-11 2.3117252556659196e-10 1.4755786592601794e-09 4.02360256224199e-10 2.3899660028803282e-11 0.26127813126790267 9.153200419831364e-11 1.622973977433162e-10 3.165934181481589e-11 2.937428078553239e-12
12 2.2621238215947415e-11 2.1920254500429337e-10 3.5260705466555464e-10 1.036103536300459e-09 3.1446956150205096e-11 0.2791996879290445 7.221589992667532e-11 3.0622171465211068e-12 3.028322037579301e-11 1.5468737402102306e-12
13 1.924926884555589e-11 2.01523020493255e-10 2.489872752420297e-10 5.001488112554853e-11 3.461664288550992e-11 0.2967088417929252 5.2326920574330416e-11 4.981459689190615e-12 2.635025531105839e-11 1.8052226380405045e-13
14 1.4141255944011277e-09 1.8206736118742128e-10 1.8210122298967235e-10 0.010199757494891992 3.761280176206583e-11 0.3124322145919233 4.319999913349193e-11 4.336087044976011e-12 1.7786216943704858e-11 9.717782134543995e-13
15 1.0918249637725808e-09 1.6169499073015459e-10 1.4955070515298985e-10 0.023748625955233083 3.997446818004846e-11 0.3277766178469962 4.085309868173681e-11 3.6305403128267244e-12 1.832478613295052e-11 1.9656498650988397e-12
16 8.569610576714126e-10 1.4111189994281403e-10 1.277058458981628e-10 0.03528864415369071 4.028066769024008e-11 0.3416975655148949 3.9484304714676455e-11 4.9824588899127775e-12 1.622091350128585e-11 2.531086451540432e-12
17 6.548509512427358e-10 1.2106982083537332e-10 1.0771572522827455e-10 0.04555598779998293 3.920208602181674e-11 0.3552405001154138 3.876388099399719e-11 9.628298158759208e-12 1.5698609079350945e-11 2.9291014058685505e-12
18 4.662628061424812e-10 1.019080375641579e-10 9.488110297439789e-11 0.0551841944056789 3.697175898764726e-11 0.36762537474437673 3.8839043092764314e-11 1.735778187850201e-11 9.031781433854746e-10 3.241407142695607e-12
19 5.94931215402994e-10 8.323053357628396e-11 8.451550570498512e-11 0.06412595274012134 3.5376923612773226e-11 0.37963861032162455 4.047095991666083e-11 2.4334090298339106e-11 0.007141007787357823 3.4968694606618556e-12
20 2.0513479803696555e-11 6.448352962706849e-11 7.704659132912184e-11 0.07264843562709722 3.340627774406357e-11 0.39070161580033036 4.574329803830324e-11 2.943678634181879e-11 0.029904651930649395 3.3347768990665827e-12
21 0.004258627817195992 4.2889580775806735e-11 6.917166839315314e-11 0.0806899440069021 3.205802290295878e-11 0.40140914600232597 5.031075556161113e-11 3.26147997498083e-11 0.048203101717205876 3.2828184615141254e-12
22 0.02359481420777998 2.882027949624444e-11 6.125477902685361e-11 0.08839834987660511 3.052913477574748e-11 0.41133346584705166 5.4049431597036346e-11 3.5030867095997564e-11 0.061793727993633085 3.2606140010216222e-12
23 0.037203174602582156 2.477784644128178e-11 7.780120991895956e-11 0.09574167242954323 2.95969915242722e-11 0.4209255600922139 5.685474313565919e-11 3.6802227931787e-11 0.07481624872949766 3.2621683132560975e-12
24 0.049803279028652225 2.1473489653089928e-11 8.494949188531109e-11 0.10281045237041309 2.9670044199292533e-11 0.4298698752637342 5.861267027285066e-11 3.884104149420864e-11 0.08453159093226331 3.2822633500018128e-12
25 0.06050732509564438 3.065547815594982e-11 8.067013723689342e-11 0.10959251166041195 2.932709630698582e-11 0.43850890189875175 5.930722579705616e-11 4.0590752981017886e-11 0.09432635191100558 3.318012531394743e-12
26 0.07058548514559615 3.39458461340314e-11 6.872979962935233e-11 0.11614575053814258 2.8845370536600967e-11 0.4466102561557277 5.893030508019592e-11 4.399347552919153e-11 0.10164532285003319 3.3646418984289994e-12
27 0.07973043369670862 3.4665048609383575e-11 7.432099380366708e-11 0.12246842307610761 2.8283153596930788e-11 0.45443433853043896 5.7485127769041355e-11 4.7023940297208355e-11 0.10922959706404989 3.4199310050553322e-12
28 0.08842514270645396 3.3331337689901375e-11 8.733624934365025e-11 0.12859869647904887 2.7709390337804507e-11 0.4618103375879978 5.5012883137806057e-11 5.142719583517419e-11 0.1149261544497045 3.5154101851730957e-12
29 0.09658366652919814 3.0413671581186463e-11 7.229972176503452e-11 0.13453973056089286 2.7152280424047603e-11 0.46893646859979915 5.158440341546111e-11 1.0820566664904163e-11 0.12093653357128631 3.630429290524262e-12
30 0.10440288384574237 2.6420310383912238e-11 1.0324563426422628e-10 0.14031738672524618 2.6640356587392944e-11 0.4756874640287806 4.932887431863264e-11 1.5702217304180976e-11 0.12550083538461015 3.749778265671466e-12
31 0.11186773280293738 2.18897122650219e-11 1.8567947179803923e-10 0.14593677980077557 2.8742896951428065e-11 0.48221440162087215 4.691635968612218e-11 3.3458280590537015e-10 0.13037298953332888 3.872679954497471e-12
32 0.11906313089385873 1.760402934536387e-11 3.6689995486227645e-10 0.15141590657532555 3.4244829194562953e-11 0.48842567515538066 4.420497301538262e-11 5.689736459757455e-10 0.13413444122618662 3.997913111675189e-12
33 0.12599380470614985 1.4595435970932158e-11 6.723923640095109e-10 0.15676034610066514 3.8629877074924934e-11 0.4944366123013724 4.14114298408208e-11 7.366243170991993e-10 0.13817435871464645 4.124811603389844e-12
34 0.13269926839655088 1.3338774529358943e-11 1.2959411321844527e-11 0.16198295099419058 4.4470427340570495e-11 0.500180462058204 3.859801367411819e-11 7.123387435470363e-10 0.14135858424050024 4.253375429641437e-12
35 0.13918817888618962 1.0836320729623594e-09 2.0861201655009154e-11 0.16708906193995 4.8873571856233866e-11 0.5057454219374624 3.622857569496318e-11 6.438604094327616e-10 0.14478318733687445 4.3830494789176555e-12
36 0.1454809360706203 9.646903276205876e-10 3.09564596179257e-11 0.1720880893157405 5.193390162361311e-11 0.511083071070904 3.560651773426571e-11 6.213312087055556e-10 0.14754611426886238 4.560574140555218e-12
37 0.1515857882066416 8.470133483484688e-10 2.6749508164058966e-10 0.17698484598324116 5.4017679218532066e-11 0.51626100242543 3.494815548066299e-11 6.386196016450185e-10 0.150510123991612 4.7275516834588416e-12
38 0.15751469854265682 1.4436563056108298e-11 0.009454445313165416 0.18178638708969797 5.5285553912653995e-11 0.5212442914386695 3.426103845072248e-11 6.714849787314847e-10 0.15296028380290044 4.849565193865146e-12
39 0.16327467562507214 2.366429274758275e-11 0.015098000901022424 0.18649691712693794 5.6009752391616985e-11 0.5260848673890826 3.355349331712887e-11 5.156449711662958e-10 0.1555747438322448 4.946154597007535e-12
40 0.16887372094145492 3.1867397609630643e-11 0.02127217939042675 0.19112184483170092 5.650124812461854e-11 0.5307577226433091 3.2830960172702817e-11 6.767775229121753e-10 0.15778825324835 5.050626583624762e-12
41 0.1743177044028955 3.886857502521934e-11 0.026365646249357 0.1956647852993908 5.683797876798735e-11 0.5353028647186192 3.2084668255549786e-11 2.1468171684801973e-10 0.1601334318164987 5.188960372493057e-12
42 0.17961261403763235 4.427125332995274e-11 0.03171826468052724 0.20012997269500343 5.804701164180415e-11 0.5397025543114093 3.133371340169333e-11 9.706824233290945e-11 0.1621641438667571 5.329403585108139e-12
43 0.18476344448815263 4.7421067073116774e-11 0.03669744718209206 0.20452049377149417 5.91806603722489e-11 0.5439877124734325 3.066369380633205e-11 1.00434216498968e-10 0.1642985438087537 5.472511332982322e-12
44 0.1897750598941449 4.67071936682828e-11 0.04174220130601647 0.20883972864290667 6.019973408655233e-11 0.5481459102624413 3.024369643611635e-11 0.025867639616284688 0.1661849535069606 5.618838727627917e-12
45 0.19465180844836183 3.338007648068242e-11 0.04663439194103819 0.21309030963731634 6.111922079554688e-11 0.5522011319265105 3.013844729338189e-11 0.04912792162340246 0.168151615066934 5.769051902859701e-12
46 0.1993978609510027 2.52623477692282e-11 0.05152743419086253 0.21727498485052632 6.195188806401575e-11 0.5561448133310715 2.9923841182721844e-11 0.0662419874557284 0.169921571506158 5.923372903282598e-12
47 0.20401708413282238 9.555142232997582e-10 0.05634746222111586 0.2213960049039534 6.270828301069287e-11 0.5599956330996652 2.962841083586909e-11 0.07991111062024109 0.17175249050132507 6.091349646908384e-12
48 0.20851317851624346 1.9989998545355547e-10 0.06114930761720039 0.2254556425679476 6.339784253128755e-11 0.5637478263957393 2.9269364709705314e-11 0.09174449649872624 0.1734264210942622 6.263323193422821e-12
49 0.21288964199231986 2.5464008679421113e-10 0.06590774711366171 0.2294558321790776 6.402900432078695e-11 0.5674160051931465 2.8860136502828482e-11 0.10205909952942077 0.17514565516448843 6.439737632035758e-12
50 0.21714982935487226 2.581781455290866e-10 0.07064227197799583 0.23339848370358374 6.460809665043143e-11 0.5709964201571804 2.8412272534694694e-11 0.11135549341953188 0.17673877900597756 6.6200378512348834e-12
51 0.22129694598333594 2.417401834264865e-10 0.075343812338237 0.23728527136889643 6.51422249475786e-11 0.5745005588514567 2.8078206426584984e-11 0.1197358840491361 0.17836463944328168 6.806444297069447e-12
52 0.22533407585746568 2.1176393971700236e-10 0.08001885785440105 0.24111782443976915 6.563616317123433e-11 0.5779261122197668 2.7817970149612847e-11 0.12741409423972727 0.1798884915636868 6.996736523490199e-12
53 0.22926418432929913 1.7550527697807183e-10 0.08466360525995004 0.24489760393262205 6.674039099152651e-11 0.5812821608451821 2.7529645230117694e-11 0.1344507023667595 0.18143509670525054 7.169265181516948e-12
54 0.23309013286197738 1.3879630778035335e-10 0.0892796693833372 0.24862601919722838 6.808642538658205e-11 0.5845674152177843 2.7217561537895563e-11 0.14096113676012484 0.18289858213913002 7.331912854624534e-12
55 0.2368146838382903 1.0548228956963612e-10 0.09386493518264388 0.2523043565372638 6.933176255330409e-11 0.5877890962153401 2.7151503267930366e-11 0.1469901176428957 0.18437696401167658 7.492118037077944e-12
56 0.24044050930187305 7.764100473650615e-11 0.09841918625354262 0.2559338509843663 7.049083539101275e-11 0.590946627021115 2.786570973967173e-11 0.15260917896021348 0.1857870900181326 7.663980561289918e-12
57 0.24397019563084166 5.5796589570888955e-11 0.1029408650966358 0.25951564542813566 7.154354886296233e-11 0.5940457868619329 2.855460312645164e-11 0.15785270754533975 0.18720598735448074 7.862488438092896e-12
58 0.24740624932419286 3.950650917516896e-11 0.10742910132677985 0.2630508351868871 7.2529315886527e-11 0.5970864889261472 2.9583668847976696e-11 0.16276858213008039 0.1885683748348817 8.059664047266324e-12
59 0.25075110098736986 2.7840840743920126e-11 0.11188256561433874 0.26654044500234797 7.346168118260721e-11 0.600073390855788 3.070133036686684e-11 0.16738345280874767 0.18993480496300535 8.254175121180651e-12
60 0.2540071095203637 1.9734991418829395e-11 0.11630020473162728 0.26998545702006493 7.434852733467778e-11 0.603006735066435 3.180777863320827e-11 0.17173088617689175 0.19125404791514533 8.44524450371864e-12
61 0.2571765654473953 1.2838275997850701e-09 0.12068083720022943 0.27338679817012446 7.519629363628155e-11 0.6058903031602365 3.289779559878525e-11 0.1758316619978732 0.19257372218553226 8.631650949553205e-12
62 0.2602616941255532 9.436570413967615e-10 0.125023420977514 0.2767453579658756 7.601008711333179e-11 0.6087245514637213 3.396793957222144e-11 0.17971008135815064 0.1938536422339603 8.813505480986805e-12
63 0.2632646584948723 7.854190631206848e-10 0.1293269109956851 0.28006198187660236 7.679501479174178e-11 0.6115125743757276 3.501443579523311e-11 0.18338247881654046 0.19513127009331427 8.989697874994818e-12
64 0.2661875616669552 6.834303123426366e-10 0.1335903566540378 0.28333748282354376 7.755507347440016e-11 0.6142549601112454 3.6034952799468556e-11 0.18686690577209414 0.19637509830250144 9.17077525031118e-12
65 0.2690324492359445 6.05824723720616e-10 0.13781285121356318 0.28657263795539645 7.829337178577589e-11 0.6169542614784155 3.7026604005063746e-11 0.19017633124255984 0.19761461172884193 9.34596844359703e-12
66 0.271801311436753 5.426350480064457e-10 0.14199356664989504 0.2897681962127362 7.901290732803545e-11 0.6196111408561125 3.7986391809852194e-11 0.19332447453377133 0.19882511976361483 9.510947585056329e-12
67 0.2744960851153733 4.88839746459746e-10 0.146131734881137 0.2929248770009258 7.97167887256478e-11 0.6222277220736103 3.8913317013111737e-11 0.19632175031178328 0.20002984034506727 9.667155964621088e-12
68 0.27711865557412635 4.4159620404826683e-10 0.15022665935180668 0.29604337526827085 8.040634824624249e-11 0.6248047016081293 3.978417595362771e-11 0.19917881262895715 0.20120943620919085 9.813372336964221e-12
69 0.2796708582858558 4.020830335349501e-10 0.15427770705275545 0.29912436121042496 8.108380633586876e-11 0.6273438616820365 4.060607405875771e-11 0.2019041294086385 0.20238220074849617 9.95103999201774e-12
70 0.2821544805124476 3.663113146146202e-10 0.15828431128171638 0.30216848375718064 8.175082832906355e-11 0.6298459055834578 4.1390113558748e-11 0.20450614780145837 0.20353299954336157 1.0081047108201346e-11
71 0.28457126278700484 3.335608456112027e-10 0.162245967266619 0.3051763707923595 8.240863547115396e-11 0.6323123419457491 4.2135850364388716e-11 0.20699184283471006 0.20467625530624223 1.0202283462490414e-11
72 0.28692290037572216 3.036315643356602e-10 0.1661622315743278 0.3081486316145205 8.305856002976952e-11 0.6347438627556268 4.284261834186509e-11 0.2093680466900153 0.2058001322715156 1.0314415987977554e-11
73 0.28921104463476316 2.756741501741544e-10 0.17003271890426325 0.3110858573987059 8.37019342725398e-11 0.6371417562216533 4.351063953578205e-11 0.21164058145959763 0.20691600997720894 1.0418110818477544e-11
74 0.2914373042846494 2.5006019477302743e-10 0.17385710026287216 0.3139886229728404 8.433898024406972e-11 0.6395066914721073 4.413913679002235e-11 0.21381507825363516 0.20801464086079047 1.0512479775570682e-11
75 0.29360324664905135 2.2638924068729693e-10 0.17763510015505024 0.3168574873733652 8.497114123429128e-11 0.6418397780065405 4.472888726070323e-11 0.21589646063336798 0.20910501117871388 1.059841103767667e-11
76 0.2957103988317128 2.0390600319331043e-10 0.18136649430350765 0.31969299515343724 8.559897235471681e-11 0.6441416551657053 4.527944685861485e-11 0.21788945169237756 0.21017990345839682 1.0675127448678268e-11
77 0.29776024882564 1.808144745041318e-10 0.18505110706439665 0.32249567693045555 8.622269564995122e-11 0.6464132866191912 4.579070456145473e-11 0.2197982679388078 0.2112464211689679 1.0744627410019802e-11
78 0.2997542465936369 1.58893342927513e-10 0.18868880907857172 0.3252660503961667 8.684353236532161e-11 0.6486552782229195 4.626388161454997e-11 0.22162693435485598 0.21229893858459414 1.0804801497954486e-11
79 0.3016938051313933 1.3793133302186789e-10 0.19227951488720843 0.3280046208440629 8.746203761234028e-11 0.6508684738518848 4.6698200861783334e-11 0.22337910445795978 0.21334307745879916 1.0859424470766044e-11
80 0.30358030144895837 1.1784184739127568e-10 0.19582318045034142 0.3307118819365536 8.807721219028508e-11 0.6530534443992877 4.709477252617944e-11 0.22505825721922568 0.2143744596063808 1.0910605752201263e-11
81 0.30541507754312675 9.87492310144944e-11 0.1993198010798526 0.3333883161810425 8.86908324559954e-11 0.6552109346639329 4.745348558543583e-11 0.22666759241335604 0.21539754023015512 1.095501467318627e-11
82 0.3071994413283239 8.576184207242932e-11 0.20276940783922337 0.3360343955428886 8.93024543202614e-11 0.6573414805890532 4.7774673106459886e-11 0.22821015453082166 0.21640891845671778 1.099387247904815e-11
83 0.30893466753100945 9.031964065542297e-11 0.20617207086073078 0.3386505818599048 8.991307698380524e-11 0.6594457444705513 4.8059223267671314e-11 0.22968877282502975 0.21741213064673665 1.1026846102879517e-11
84 0.310621998571918 1.0937850625225565e-10 0.20952788876376527 0.3412373273429917 9.052281146892938e-11 0.6615242282840501 4.83074691359775e-11 0.2311061400931529 0.2184045411354122 1.1060707905130585e-11
85 0.3122626454062727 1.300765051226449e-10 0.2128369929688527 0.3437950749427271 9.113099164181904e-11 0.663577525152069 4.851885559986613e-11 0.2324647790968577 0.21938896217407367 1.1145195877304559e-11
86 0.3138577883427304 1.5015344523305885e-10 0.21609954359471822 0.3463242587535046 9.173894977010377e-11 0.6656061046653754 4.887157345478954e-11 0.23376709309918703 0.2203633568646592 1.1224354778960333e-11
87 0.3154085778395314 1.718086783952799e-10 0.21931572842270375 0.34882530433595865 9.234613074227127e-11 0.6676105015553098 4.932176889127504e-11 0.23501534787546324 0.22132996647099995 1.129885074391268e-11
88 0.3169161352747219 1.9935775252832855e-10 0.22248576049492455 0.3512986290532632 9.29532006921363e-11 0.669591154951841 4.9754866893181315e-11 0.236211704581694 0.22228722228445874 1.136812866064929e-11
89 0.31838155369510585 2.2988799752710065e-10 0.22560987694407614 0.35374464235226016 9.355982655279149e-11 0.6715485499646036 5.0170201326693586e-11 0.23735821075681585 0.223236915015377 1.1431411373052924e-11
90 0.31980589854406666 2.642228658089607e-10 0.22868833712057696 0.35616374604730905 9.416645241344668e-11 0.6734830973499173 5.056877139253402e-11 0.2384568220778176 0.22417784173487465 1.1488809903426045e-11
91 0.3211902083688447 3.031247475249188e-10 0.23172142244132335 0.3585563345660791 9.477341134100925e-11 0.6753952398002115 5.095068811300507e-11 0.23950939849163705 0.22511143734904865 1.1539547095651415e-11
92 0.32253549550828875 3.4602165577268806e-10 0.23470942983169282 0.3609227951919264 9.538003720166444e-11 0.6772853617426475 5.1315396376594435e-11 0.24051771891542562 0.2260367844140555 1.1605161276406761e-11
93 0.3238427467619112 3.908674495178843e-10 0.23765267849960936 0.3632635082791772 9.598710715152947e-11 0.6791538693208616 5.166389538402427e-11 0.24148348022207966 0.22695503659933475 1.167127505752319e-11
94 0.32511292404034053 4.334023140373233e-10 0.24055150258050081 0.3655788474638098 9.659417710139451e-11 0.6810011216122581 5.1995407979177344e-11 0.24240830741898495 0.22786549901412523 1.1731671190062798e-11
95 0.3263469649978529 4.921512086752955e-10 0.2434062520183268 0.3678691798528469 9.720169114046939e-11 0.6828274971846602 5.23103782512635e-11 0.24329375417321508 0.22876910279598978 1.178557251790835e-11
96 0.327545783651545 6.718827716412079e-10 0.2462172906640067 0.37013486620770625 9.780953824645167e-11 0.6846333311990654 5.260925028949259e-11 0.2441413100510807 0.22966532630378284 1.1832979041059843e-11
97 0.32871027098663064 8.997411704569913e-10 0.2489849947181462 0.3723762611138133 9.841816250855118e-11 0.6864189704725406 5.289158000465477e-11 0.24495240181679007 0.23055492437852665 1.1873391159156199e-11
98 0.32984129551272984 1.313382735901314e-11 0.25170975580426425 0.37459371314243145 9.9027341882163e-11 0.6881847331183706 5.315758944135496e-11 0.24572839872357866 0.23143751002057428 1.1906309271836335e-11
99 0.3309397038723645 1.6898482613214583e-11 0.2543919727962042 0.3767875650015002 9.963652125577482e-11 0.6899309421536716 5.340716757729069e-11 0.24647061417351757 0.23231369820574777 1.1987855152995053e-11
100 0.3320063213747144 2.11942685623967e-11 0.2570320561822176 0.3789581536804124 1.0024681085241127e-10 0.6916578968424004 5.363998134555459e-11 0.24718030972718724 0.23318320635953343 1.2063905430181876e-11
101 0.33304195253986363 2.567279722143212e-11 0.2596304253249236 0.38110581058582815 1.0085765556056003e-10 0.6933658988506278 5.3856585857658956e-11 0.24785869683553025 0.23404653831396877 1.2073730903949809e-11
102 0.33404738160355363 3.782241186911506e-11 0.2621875081825876 0.38323086167199444 1.0146894435791864e-10 0.6950552305540445 5.40569811136038e-11 0.24850693998298146 0.23490349228609475 1.199212951163986e-11
103 0.33502337305235386 3.716404961551234e-11 0.26470373988243934 0.3853336275642131 1.0208112133369696e-10 0.6967261747389697 5.4240500979574335e-11 0.24912615839426272 0.23575448362103335 1.180988640214764e-11
104 0.3359706721277326 2.0122792321330962e-11 0.2671795623818009 0.38741442367644024 1.0269374239868512e-10 0.698378998381854 5.4407367500175496e-11 0.24971742856232254 0.23659937285622634 1.1575906899707888e-11
105 0.336890005299718 2.9149027636066194e-10 0.2696154234425576 0.38947356032403935 1.033074736866979e-10 0.7000139674783752 5.455791374231467e-11 0.25028178586910177 0.23743850473519817 1.134076166309228e-11
106 0.33778208074405797 8.069460639192894e-05 0.2720117760906069 0.39151134283231315 1.03921760086223e-10 0.7016313349385341 5.469136254987461e-11 0.2508202266753556 0.2382717876919812 1.1190381954406803e-11
107 0.3386475888025666 0.0036824450835128975 0.27436907784337833 0.3935280716394136 1.0453649057495795e-10 0.70323135175442 5.480771392285533e-11 0.2513337098236247 0.23909950999848606 1.1026402013669667e-11
108 0.3394872024348602 0.006512486430596098 0.2766877901323221 0.395524042397429 1.0515233128671753e-10 0.7048142579760236 5.490718990586174e-11 0.25182315841015296 0.23992161673359064 1.0852985177223218e-11
109 0.34030157767038294 0.008921004614379946 0.2789683776675592 0.3974995460661389 1.0576883813229188e-10 0.7063802911285901 5.498912436507908e-11 0.25228946117206136 0.24073835087106976 1.0671741268453161e-11
110 0.34109135398807316 0.011006925075146112 0.28121130789460524 0.3994548690063276 1.0638590008937854e-10 0.7079296794924308 5.505307321129749e-11 0.2527334740080102 0.24154968536799654 1.0486667090248147e-11
111 0.3418571547768015 0.012919762662947254 0.283417050441358 0.4013902930685389 1.0700396124718736e-10 0.709462648453686 5.5099813600634207e-11 0.25315602124709635 0.2423558267447501 1.0300205133262352e-11
112 0.34259958773993476 0.01469388828381002 0.28558607661968155 0.40330609567933523 1.0762279956111342e-10 0.7109794155064427 5.512834633236707e-11 0.2535578969886562 0.243156769015904 1.0114964421603645e-11
113 0.34331924527606833 0.016388273451774737 0.28771885894283844 0.4052025499244011 1.0824230400885426e-10 0.712480195050085 5.513867140649609e-11 0.2539398662618981 0.24395268925903668 9.931944155994188e-12
114 0.3440167048705211 0.018018128769668573 0.2898158706738815 0.4070799246293039 1.0886225254580495e-10 0.7139651946782395 5.513001166690401e-11 0.25430266620838404 0.24474359724883427 9.752754159819688e-12
115 0.3446925294763467 0.019607824110810523 0.2918775854010161 0.4089384844375922 1.0948364437268765e-10 0.7154346188079106 5.510303324740562e-11 0.2546470071454965 0.2455296461840047 9.578560167256e-12
116 0.3453472678750083 0.02116467084486906 0.2939044766387332 0.4107784898917516 1.1010525824417527e-10 0.7168886659293392 5.505551570195166e-11 0.2549735736260291 0.24631085749421844 9.411027512840064e-12
117 0.34598145501989314 0.022699129855011768 0.2958970174520218 0.41260019749154636 1.1072764927178014e-10 0.7183275313560294 5.4988902320474153e-11 0.25528302541109693 0.24708736492004735 9.906353515276578e-12
118 0.3465956123946088 0.02421487560307034 0.2978556800987111 0.4144038597872202 1.1135137256701455e-10 0.7197514051916727 5.490174981304108e-11 0.2555759984287881 0.24785919836908843 1.1608103367422018e-11
119 0.34719024836300527 0.025716570775054404 0.2997809356927676 0.41618972543014815 1.1197509586224896e-10 0.7211604744182698 5.479405817965244e-11 0.25585310566960234 0.24862647565077883 1.3206546967126087e-11
120 0.3477658584938779 0.02720612853894322 0.3016732539052914 0.41795803924708713 1.1252421217022857e-10 0.7225549213976648 5.4665050264190995e-11 0.25611493803684376 0.24938923270484437 1.4704848450008967e-11
121 0.34832292587927666 0.028685720874142118 0.30353310265816336 0.4197090423130352 1.1304257530042605e-10 0.7239349254608483 5.451439299974936e-11 0.25636206519274896 0.25014757421826744 1.6107615241622852e-11
122 0.34886192145042755 0.0301563829553132 0.30536094786101564 0.4214429720103101 1.1356227069825309e-10 0.7253006618077114 5.434086514100045e-11 0.25659503632027514 0.25090154028304906 1.742700428408739e-11
123 0.34938330428326914 0.031619183907355186 0.3071572531502202 0.4231600620932184 1.1408218814068505e-10 0.7266523027200947 5.414446668794426e-11 0.2568143809111875 0.2516512247129309 1.8673451673834052e-11
124 0.3498875218972102 0.03307471063021705 0.3089224796524215 0.42486054274844526 1.146024386500244e-10 0.7279900167577918 5.3924531506766016e-11 0.2570206094843918 0.25239667031472957 1.9855783683908612e-11
125 0.3503750105459863 0.034523526610566235 0.31065708575868556 0.4265446406562848 1.1512324427087606e-10 0.7293139696875017 5.368061550825587e-11 0.2572142143256924 0.2531379618330959 2.0980994719366208e-11
126 0.35084619550134966 0.03596598365017134 0.31236152691967084 0.4282125790485463 1.1564460500324003e-10 0.7306243238989637 5.352940313230192e-11 0.25739566994721796 0.253875143696529 2.205519100684228e-11
127 0.3513014913315967 0.03740240338019307 0.3140362554557457 0.4298645777665753 1.1616607675790647e-10 0.7319212391189645 5.342704056943148e-11 0.2575654339935863 0.2546082930321934 2.3068880139476278e-11
128 0.35174130217073407 0.038833010131612444 0.31568172037598197 0.43150085331906324 1.1662615317931113e-10 0.7332048719907076 5.3288595758260726e-11 0.2577239477592468 0.25533745506472433 2.4045876401146415e-11
129 0.3521660219689568 0.04025800373442312 0.31729836718544346 0.4331216189353144 1.1706691172008732e-10 0.7344753766252465 5.311351358727734e-11 0.2578716367577826 0.2560627004757569 2.4988622282506867e-11
130 0.35257603476324784 0.04167753654596629 0.3188866377686673 0.4347270846197923 1.1750789230546843e-10 0.7357329043015672 5.290079485575916e-11 0.25800891131214765 0.2567840746680747 2.588507186374045e-11
131 0.3529717149274295 0.04309174325005982 0.3204469702496688 0.43631745720546405 1.1794976106926924e-10 0.7369776038946458 5.2647664006144623e-11 0.25813616709131443 0.2575016428275739 2.6752378090577622e-11
132 0.3533534274089454 0.04450073363784035 0.32197979885423234 0.43789294040539745 1.183924069891873e-10 0.7382096216645176 5.2354676149946044e-11 0.25825378564480966 0.25821545007783475 2.7593316520579947e-11
133 0.3537215279687639 0.045904605184195924 0.32348555378450505 0.43945373486391537 1.1883527495371027e-10 0.7394291015907677 5.201949981881171e-11 0.25836213490547255 0.2589255568820066 2.8408775332167124e-11
134 0.35407636341150217 0.04730344123780794 0.3249646611093532 0.4410000382063083 1.1927880905204802e-10 0.7406361852266458 5.164046967820468e-11 0.2584615696800917 0.25963200775110207 2.920158559405195e-11
135 0.3544182718113771 0.048697316571603255 0.3264175426956122 0.4425320450879301 1.1972289826189808e-10 0.7418310119627173 5.1216586527402796e-11 0.25855243211753665 0.26033485905754905 2.9972468951200426e-11
136 0.3547475827316894 0.05008629729393366 0.3278446160552794 0.44404994724211594 1.2016765360556292e-10 0.7430137189292646 5.074574094265927e-11 0.25863505216180416 0.26103415446181294 3.072259113778841e-11
137 0.35506461744064444 0.051470443454346926 0.3292462943088493 0.4455539335274258 1.2061296406074007e-10 0.7441844412043317 5.0227044745554394e-11 0.2587097479874868 0.2617299467649853 3.1453006865689304e-11
138 0.35536968912017064 0.0528498094079195 0.3306229861147225 0.44704418997382683 1.2105905167203446e-10 0.7453433117514862 4.965927669076109e-11 0.25877682641933564 0.262422278612118 3.2165325958288804e-11
139 0.3556631030620503 0.054224445137825206 0.3319750956017393 0.4485208998280984 1.2150513928332884e-10 0.7464904615859509 4.903966122071779e-11 0.2588365833366464 0.26311119966210805 3.285993699364553e-11
140 0.355945156872345 0.05559439666677257 0.3333030223040198 0.4499842435984428 1.219522260953454e-10 0.7476260197380653 4.8367754246214645e-11 0.25888930406258326 0.2637967514354811 3.365668854726778e-11
141 0.3562161406701224 0.056959706789525555 0.3346071611178858 0.4514343990982433 1.2239997904117672e-10 0.7487501133874717 4.764189043271472e-11 0.2589352637397642 0.26447898080555854 3.471245513253507e-11
142 0.35647633726951433 0.05832041542164346 0.33588790229126875 0.452871541489083 1.2284806505391543e-10 0.7498628678433322 4.686073751258846e-11 0.25897472769228874 0.26515792810123284 3.576994256349053e-11
143 0.3567260223599511 0.05967656004160493 0.33714563129556024 0.4542958433229609 1.2329692822277138e-10 0.7509644066542106 4.602318526281124e-11 0.25900795177205 0.2658336377087449 3.682987248510017e-11
144 0.3569654646902234 0.06102817596172805 0.33838072884004944 0.45570747458379646 1.2374612445853472e-10 0.7520548516031739 4.512790141575351e-11 0.2590351826980057 0.2665061487304319 3.785088908969669e-11
145 0.3571949262460789 0.06237529661559371 0.3395935709034603 0.4571066027281806 1.2419598682811284e-10 0.7531343227963221 4.4173886770693116e-11 0.25905665837860464 0.267175503316349 3.886146959786174e-11
146 0.3574146624157776 0.06371795376338585 0.3407845287258128 0.4584933927254373 1.2464651533150573e-10 0.7542029386662322 4.316125234993251e-11 0.25907260822407235 0.267841739330803 3.9874936685890816e-11
147 0.3576249221580481 0.06505617768947047 0.3419539686630179 0.4598680070969769 1.2509704383489861e-10 0.7552608160472243 4.208933201965692e-11 0.25908325344767485 0.26850489690042506 4.088829275161743e-11
148 0.3578259481630107 0.06638999735718165 0.3431022521361761 0.46123060595680915 1.255484605167112e-10 0.756308070184516 4.095801475756389e-11 0.259088807355915 0.269165012657463 4.1860459543130446e-11
149 0.3580179770103168 0.06771944055079226 0.3442297358856598 0.46258134704471987 1.2600032128773364e-10 0.7573448147968737 3.976818874207311e-11 0.2590894756285462 0.2698221248866473 4.283556842565872e-11
150 0.35820123932270553 0.06904453399296973 0.34533677181082734 0.46392038576688516 1.2645262614796593e-10 0.7583711620903875 3.8520964196209206e-11 0.2590854565884431 0.27047626900673916 4.381034424127961e-11
151 0.3583759599159787 0.0703653034499594 0.3464237056684395 0.46524787523384203 1.2690581918661792e-10 0.7593872228117798 3.721745134299681e-11 0.25907694146194066 0.2711274816165274 4.478617476877389e-11
152 0.3585423579450652 0.0716817738209079 0.3474908825999903 0.4665639662941256 1.2735879018066498e-10 0.7603931062647622 3.5861424940719644e-11 0.2590641146298343 0.27177579694876364 4.5763448586200184e-11
153 0.3587006470464694 0.0729939692181154 0.34853863838682353 0.46786880757166277 1.278127603754342e-10 0.7613889203558473 3.445532748003188e-11 0.2590471538694885 0.27242125005122025 4.6741444048592484e-11
154 0.35885103547710573 0.07430191303694611 0.3495673058890512 0.46916254549910313 1.2826717465941329e-10 0.7623747716125358 3.300448803145173e-11 0.25902623058820856 0.27306387400420273 4.771927297753109e-11
155 0.358993726249649 0.07560562801687265 0.35057721280374105 0.4704453243533469 1.287218109879973e-10 0.7633507652220907 3.151456873240477e-11 0.25900151004881444 0.27370370242200065 4.869643577265492e-11
156 0.3591289172644742 0.07690513629638873 0.35156868243718337 0.47171728628836845 1.29168453710804e-10 0.7643170050510791 2.999334114406338e-11 0.25897315158633794 0.2743407672699769 4.9672821411661516e-11
157 0.35925680143827454 0.07820045946138676 0.35254203307411514 0.47297857136910304 1.2960454931487675e-10 0.7652735936809981 2.8449465006019636e-11 0.2589413088177451 0.274975100832009 5.064693109346763e-11
158 0.3593775668294428 0.07949161858826437 0.3534975784707105 0.47422931760532433 1.300400898074372e-10 0.7662206324251721 2.6894486637729642e-11 0.25890612984399 0.27560673399835045 5.1618154195409716e-11
159 0.3594913967602957 0.08077863428247356 0.354435627587318 0.47546966098149446 1.3047674052302227e-10 0.7671582213614783 2.5342505871606136e-11 0.258867757444896 0.27623569781343915 5.2586324184034083e-11
160 0.35959846993622147 0.0820615267130207 0.3553564848019595 0.4766997354867205 1.3091316919400242e-10 0.7680864593510092 2.3809287874598795e-11 0.2588263292670577 0.2768620221333756 5.3549886747106257e-11
161 0.3596989605618288 0.08334031564346167 0.35626044982887883 0.4779196731528589 1.313498199095875e-10 0.7690054440651564 2.231514972805826e-11 0.25878197800549413 0.277485736843952 5.450850881771885e-11
162 0.35979303845417177 0.08461502045979363 0.35714781782132765 0.4791296040712979 1.317866926697775e-10 0.7699152720039919 2.0883628160106582e-11 0.25873483157838906 0.27810687080830215 5.546091363939354e-11
163 0.3598808691531248 0.08588566019566424 0.3580188793638347 0.48032965643704567 1.3222367645226996e-10 0.7708160385213048 1.9542700790964318e-11 0.2586850132956585 0.2787254528257478 5.6406934678676635e-11
164 0.3599626140289801 0.08715225355575584 0.35887392053492195 0.48151995657411706 1.326609933016698e-10 0.7717078378424281 1.832511919985791e-11 0.2586326420219021 0.2793415108072285 5.7344740067577504e-11
165 0.36003843038733696 0.08841481893488023 0.3597132229298161 0.4827006289626919 1.3309808810646473e-10 0.7725907630869293 1.7434387267201146e-11 0.2585778323334082 0.27995507253042634 5.827444082839861e-11
166 0.3601084715713505 0.0896733744373932 0.3605370637094046 0.4838717962694184 1.3353584904507443e-10 0.773464906285813 1.6749268638704962e-11 0.2585206946696212 0.28056616499398196 5.919426060430055e-11
167 0.3601728870636067 0.09092793789485576 0.36134571563512496 0.4850335793740916 1.3397349896138167e-10 0.7743303584021216 1.6327605933952327e-11 0.2584613354792699 0.28117481501247243 6.010358877261979e-11
168 0.3602318225850319 0.09217852688121775 0.3621394471156303 0.48618609739839946 1.3441137092229383e-10 0.7751872093473915 1.6246004541642378e-11 0.2583998573613256 0.2817810487109397 6.100170368839031e-11
169 0.36028542016314374 0.09342515872706136 0.3629185222475584 0.487329467732287 1.34849242883206e-10 0.7760355480010321 1.6738388453063635e-11 0.2583363592009927 0.28238489199395794 6.188755063973872e-11
170 0.36033381826963223 0.09466785053259807 0.36368320085528844 0.4884638060613367 1.3528689279951323e-10 0.7768754622258908 1.9330648193260913e-11 0.25827093630089076 0.2829863701502682 6.275990838133794e-11
171 0.36037715187988617 0.09590661917964172 0.36443373853989824 0.48958922639261043 1.357300938309436e-10 0.7777070388857428 2.2396196008855895e-11 0.2582036805071585 0.2835855082229761 6.365319382695134e-11
172 0.3604155525711651 0.09714148134257883 0.3651703867284454 0.4907058410808991 1.361785129105897e-10 0.7785303638604456 2.5908719614164966e-11 0.25813468033261067 0.2841823307000618 6.457046008989664e-11
173 0.3604491486214238 0.09837245349849222 0.3658933927162818 0.49181376085473033 1.3662648790102594e-10 0.7793455220623016 2.9918179045296256e-11 0.2580640210744236 0.28477686180711126 7.275291480368651e-13
174 0.36047806504970825 0.09959955193647552 0.36660299971423194 0.49291309484386 1.3707468493606711e-10 0.7801525974503937 3.445399521240233e-11 0.257991784927923 0.2853691252659913 7.375211552584915e-13
175 0.3605024237228126 0.1008227927661699 0.36729944689621846 0.4940039505922364 1.3752310401571322e-10 0.780951673045939 4.0066394646487424e-11 0.2579180510920157 0.2859591445255623 7.475131624801179e-13
176 0.36052234346804396 0.10204219192613928 0.36798296944706715 0.4950864340944418 1.379713010507544e-10 0.781742830945846 5.0753179436924256e-11 0.2578428958802996 0.2865469425738031 7.570610804918942e-13
177 0.36053794007596357 0.10325776519066776 0.3686537986114118 0.4961606498180068 1.3842016421961034e-10 0.7825261523370582 6.472800073709095e-11 0.25776639282200015 0.2871325421204076 7.667755319573644e-13
178 0.3605493264491739 0.10446952817695909 0.36931216174136117 0.49722670072341457 1.3886825023234906e-10 0.7833017175096159 8.190570444099876e-11 0.25768861275929844 0.2877159654503629 7.76378961120372e-13
179 0.3605566126341788 0.10567749635144619 0.36995828234655936 0.49828468828935546 1.39317113401205e-10 0.7840696058700962 9.962186631184977e-11 0.2576096239426702 0.2882972345685944 7.858713679809171e-13
180 0.3605599059143587 0.10688168503573603 0.3705923801432302 0.4993347125340605 1.3976608759236342e-10 0.7848298959540447 1.0621103996300008e-10 0.2575294921223911 0.2888763710864876 7.950307079340746e-13
181 0.36055930919662615 0.10808210941213259 0.37121467111198325 0.5003768720387662 1.402148397389169e-10 0.7855826654386558 5.896017007955834e-11 0.25744828063700415 0.2894533963365599 8.043010701896947e-13
182 0.3605549275617549 0.10927878452880402 0.37182536751463663 0.5014112639688924 1.4066348086316793e-10 0.786327991154633 7.083222897108499e-14 0.25736605049854916 0.29002833128432515 8.134048989916209e-13
183 0.36054685940654596 0.11047172530482274 0.3724246779831979 0.5024379840963149 1.4111234403202388e-10 0.7870659490981847 7.654987754790454e-13 0.257282860474842 0.29060119661960726 8.220646385836972e-13
184 0.3605352008076126 0.1116609465340842 0.37301280755606775 0.5034571268201907 1.415613182231823e-10 0.7877966144423166 5.018985227422945e-12 0.25719876716882933 0.29117201268838644 8.305023335708484e-13
185 0.3605200465211418 0.11284646288999833 0.3735899577248752 0.5044687851882796 1.4200995934743332e-10 0.7885200615480072 3.2235403235603144e-10 0.25711382509515285 0.29174079956558174 8.391065620116933e-13
186 0.3605014884632568 0.11402828892944084 0.37415632648226643 0.5054730509172914 1.424590445608942e-10 0.789236363975501 1.4531376102411286e-11 0.25702808675455224 0.29230757700254906 8.472667012426882e-13
187 0.3604796164112687 0.1152064390964107 0.37471210837543323 0.5064700144133895 1.429074636405403e-10 0.7899455944949302 2.985955926959605e-11 0.2569416027039522 0.29287236448525045 8.552603070199893e-13
188 0.3604545178012468 0.11638092772552355 0.3752574945478282 0.5074597647920001 1.4335610476479133e-10 0.7906478250967875 4.832945155186508e-11 0.2568544216246278 0.293435181193991 8.63142890494828e-13
189 0.36042627789436044 0.11755176904530606 0.37579267280682255 0.5084423898975847 1.4380507895594974e-10 0.7913431270019673 5.817080150904985e-11 0.2567665903914608 0.2939960460500558 8.710254739696666e-13
190 0.36039497978969137 0.1187189771812951 0.3763178276666331 0.5094179763228806 1.442536090578983e-10 0.7920315706717361 3.409739157689273e-11 0.256678154135028 0.29455497768500744 8.782974347809613e-13
191 0.36036070449325874 0.11988256615896309 0.3768331403510024 0.5103866094280027 1.447023612044518e-10 0.7927132258172489 2.2222124140824917e-10 0.2565891563034231 0.2951119944782158 8.851253063824061e-13
192 0.3603235309678441 0.12104254990647512 0.37733878889029965 0.5113483733591105 1.4515100232870282e-10 0.7933881614108066 2.6965329968930973e-10 0.25649963872198306 0.29566711453361705 8.918421556813882e-13
193 0.3602835361831148 0.12219894225729422 0.37783494818438196 0.5123033510668765 1.45599199363744e-10 0.7940564456926746 3.711408957940421e-10 0.25640964165065994 0.2962203557100455 8.981704269217516e-13
194 0.3602407951683235 0.12335175695264378 0.3783217900320994 0.5132516243245862 1.4604739639878517e-10 0.794718146181313 4.813217602261943e-10 0.2563192038395351 0.29677173560380593 9.048317650695026e-13
195 0.3601953810586843 0.12450100764383576 0.37879948314624245 0.514193273746006 1.464957044561288e-10 0.7953733296829764 5.779482448176054e-10 0.2562283625822611 0.29732127157330906 9.104383913438596e-13
196 0.36014736514504475 0.12564670789447596 0.37926819323939764 0.5151283788029244 1.469435684242626e-10 0.7960220622999948 6.340346025979215e-10 0.25613715376768886 0.29786898072617035 9.16322573374373e-13
197 0.3600968169187868 0.1267888711825541 0.3797280830575461 0.5160570178424466 1.473916544370013e-10 0.7966644094394199 6.29458596357324e-10 0.2560456119296355 0.29841487993932947 9.220957331024238e-13
198 0.36004380411817105 0.12792751090242405 0.38017931243090497 0.5169792681039911 1.478391853382277e-10 0.7973004358215138 5.85882897752299e-10 0.25595377029546706 0.29895898584966724 9.272582701669307e-13
199 0.35998839277176026 0.12906264036668347 0.3806220383171822 0.5178952057373585 1.4828682726175657e-10 0.7979302054880484 4.370498407624268e-10 0.25586166083132844 0.29950131487053827 9.318656957191251e-13
200 0.3599306472418791 0.1301942728079596 0.38105641484630504 0.518804905815217 1.487342471406805e-10 0.7985537818105228 1.7091561499427144e-10 0.2557693142860452 0.3000418831851165 9.366396547250133e-13
201 0.359870630265839 0.13132242138060424 0.3814825933666425 0.5197084423531872 1.4918144497499952e-10 0.799171227498094 5.348077536382334e-11 0.2556767602372972 0.3005807067600776 9.41302591428439e-13
202 0.3598084029976669 0.13244709916230857 0.38190072257678653 0.520605888324804 1.4962864280931854e-10 0.799782604605452 5.983624706829005e-11 0.25558402713136696 0.3011178013412432 9.451328608633958e-13
203 0.35974402504754055 0.13356831915563627 0.38231094831044876 0.5214973156767837 1.500750634875203e-10 0.8003879745405513 2.4278135057897998e-11 0.25549114232335707 0.3016531824647226 9.4885210799589e-13
204 0.3596775545206453 0.134686094289585 0.38271341383404056 0.5223827953448651 1.5052181723262947e-10 0.800987398072187 2.1470214495167284e-10 0.25539813211607654 0.30218686545338935 9.52737888582078e-13
205 0.3596090480549928 0.13580043742081382 0.38310825981101887 0.523262397268695 1.5096812688852879e-10 0.8015809353373983 4.767342076661407e-11 0.25530502179731446 0.3027188654277194 9.556799795973347e-13
206 0.35953856085837155 0.13691136133493043 0.3834956243483817 0.5241361904070474 1.5141432552212564e-10 0.8021686458489177 5.792977209040373e-10 0.2552118356761771 0.30324919730372146 9.587886040662852e-13
207 0.35946614674429306 0.13801887874790508 0.38387564305817307 0.5250042427523652 1.518598580219077e-10 0.8027505885023246 1.5342982440103015e-10 0.25511859711806373 0.3037778758006433 9.611755835692293e-13
208 0.35939185816708075 0.13912300230726338 0.38424844676476533 0.5258666213454035 1.523053905216898e-10 0.8033268215830056 2.3322138664738645e-10 0.25502532857560634 0.3043049154407171 9.636180742234046e-13
209 0.3593157462560455 0.14022374459321962 0.3846141705270368 0.5267233922893924 1.5275058995456448e-10 0.8038974027731989 0.012067897026316887 0.25493205162497934 0.30483033055574704 9.655054533652674e-13
210 0.3592378608488219 0.14132111811977333 0.3849729404705407 0.5275746207641656 1.5319523427592685e-10 0.8044623891588552 0.10754599381684676 0.25483878699524465 0.30535413528743505 9.649503418529548e-13
211 0.35915825052385325 0.14241513533576977 0.3853248825741325 0.5284203710399229 1.5364010064189415e-10 0.8050218372363813 0.15540802476390192 0.25474555459847653 0.30587634359312893 9.637846076770984e-13
212 0.3590769626320658 0.14350580862590545 0.38567012031582576 0.5292607064908865 1.540845229186516e-10 0.8055758029192805 0.19363240057884246 0.2546523735590086 0.30639696924660936 9.624523400475482e-13
213 0.3589940433277444 0.1445931503116985 0.38600877517244786 0.530095689614077 1.545285011061992e-10 0.8061243415444224 0.21395232902699235 0.25455926224146663 0.30691602584313826 9.603984274519917e-13
214 0.358909537598631 0.1456771726524123 0.3863409661559957 0.530925382026436 1.5497214622683941e-10 0.8066675078789467 0.2359574573086906 0.254466238277741 0.30743352680059405 9.579559367978163e-13
215 0.3588234892952678 0.14675788784594546 0.38666681022855315 0.531749844492911 1.5541523623596731e-10 0.8072053561275516 0.24927950252128922 0.2543733185931281 0.3079494853639452 9.5679020262196e-13
216 0.35873594115960045 0.14783530802968214 0.38698642209959117 0.5325691369358185 1.5585788215588536e-10 0.8077379399364316 0.26510470736002767 0.25428051943154467 0.30846391460664024 9.556799795973347e-13
217 0.3586469348528637 0.1489094452813109 0.38729991441399525 0.533383318446057 1.5630063909810588e-10 0.8082653124005336 0.2755880539078913 0.2541878563797976 0.3089768274346071 9.541811785140908e-13
218 0.3585565109825044 0.14998031161960812 0.3876073976952552 0.5341924472960125 1.5674228581730176e-10 0.8087875260697885 0.2879425881779201 0.2540953443910389 0.309488236587823 9.525713551283843e-13
219 0.35846470912874595 0.15104791900519277 0.387908981710348 0.5349965809513635 1.5718393253649765e-10 0.8093046329558544 0.2967183720636083 0.2540029978073749 0.309998154643924 9.502953979279027e-13
220 0.35837156787166163 0.15211227934125227 0.3882047689836025 0.5357957760833539 1.5762491312187876e-10 0.809816684535076 0.3067297793410092 0.25391083038168555 0.31050659401989544 9.478529072737274e-13
221 0.35827712481479806 0.15317340447423888 0.38849486819611795 0.5365900885804039 1.580655606403525e-10 0.8103237317560902 0.31426655191963015 0.25381885529867504 0.31101356697535654 9.451328608633958e-13
222 0.35818141661015734 0.15423130619454184 0.3887793803857548 0.5373795735598669 1.5850576406961636e-10 0.810825825047881 0.32257449174551833 0.25372708519517745 0.3115190856143295 9.424128144530641e-13
223 0.3580844789822478 0.1552859962371338 0.3890584063966862 0.5381642853793707 1.589457454542753e-10 0.8113230143233816 0.32914282528198513 0.2536355321797514 0.31202316188824986 9.505174425328278e-13
224 0.3579863467513616 0.1563374862821939 0.38933204474112804 0.538944277648148 1.593847276382121e-10 0.8118153489847197 0.33616755469934295 0.2535442078515794 0.31252580759778004 9.590661598224415e-13
225 0.35788705385634495 0.15738578795570934 0.38960039259666285 0.5397196032380702 1.5982370982214888e-10 0.8123028779290417 0.3419536700581777 0.25345312331870495 0.31302703439559065 9.672262990534364e-13
226 0.3577866333767565 0.1584309128300545 0.3898635449470354 0.5404903142944976 1.6026191484996843e-10 0.8127856495539196 0.3479894495740004 0.25336228921562415 0.31352685378819106 9.750533713770437e-13
227 0.35768511755448906 0.1594728724245511 0.39012159525382806 0.5412564622469161 1.606994537439732e-10 0.8132637117627493 0.3531322328587123 0.2532717157202604 0.314025277138514 9.826028879444948e-13
228 0.35758253781483773 0.1605116782060083 0.39037463508099124 0.5420180978203166 1.6113677059337306e-10 0.8137371119700254 0.35839188553420825 0.25318141257033633 0.314522315667747 9.898193376045583e-13
229 0.3574789247870418 0.16154734158924677 0.39062275438154553 0.5427752710447333 1.615731992643532e-10 0.8142058971065768 0.362999056888493 0.2530913890791741 0.3150179804577471 9.969247649621593e-13
230 0.3573743083243096 0.16257987393760254 0.3908660413639753 0.5435280312656285 1.6200940589072843e-10 0.8146701136247069 0.3676397814471305 0.2530016541509334 0.31551228245285734 1.0036971254123728e-12
231 0.3572687175233389 0.16360928656341733 0.391104583385358 0.544276427154188 1.6244483536098642e-10 0.8151298075032941 0.371796747416812 0.25291221629531746 0.31600523246217554 1.009969885501505e-12
232 0.3571621807433472 0.16463559072851153 0.3913384651165937 0.5450205067170886 1.628793766528247e-10 0.8155850242528038 0.3759365963623223 0.2528230836417559 0.31649684116135085 1.016242645590637e-12
233 0.35705472562462415 0.16565879764464386 0.39156776967727636 0.5457603173064219 1.6331380692236053e-10 0.8160358089202601 0.3797120366585539 0.25273426395309123 0.31698711909478133 1.0224043833773067e-12
234 0.35694637910661453 0.16667891847395577 0.39179257314790195 0.5464959056292115 1.6374734901347665e-10 0.8164822060941334 0.38344095560128566 0.25264576463878063 0.31747607667714367 1.0292877661299826e-12
235 0.35683716744555094 0.16769596432940315 0.39201296563129057 0.547227317756976 1.6418011394847554e-10 0.8169242599091892 0.3868906571930613 0.25255759276763434 0.3179637241956643 1.036060126580196e-12
236 0.356727116231639 0.1687099462751751 0.39222902149072286 0.5479545991375823 1.6461287888347442e-10 0.8173620140512545 0.3902780867859741 0.2524697550801021 0.3184500718118266 1.0426104424254845e-12
237 0.35661625040581235 0.16972087532708102 0.39244082183240764 0.548677794599677 1.6504397848393637e-10 0.81779551176195 0.3934477146655976 0.2523822580001295 0.31893512956313885 1.0489942248170792e-12
238 0.35650459427759285 0.17072876245298896 0.3926484335018041 0.5493969483626988 1.654677506124358e-10 0.8182247958433545 0.3965479258419486 0.2522951076474809 0.31941890736501305 1.0550449403012863e-12
239 0.35639217153706937 0.1717336185731998 0.3928519366852109 0.5501121040484815 1.6588574958120716e-10 0.81864990866261 0.39947509539453346 0.25220830984554177 0.31990141501242847 1.0604850331219495e-12
240 0.3562790052727286 0.17273545456079603 0.3930514057693184 0.550823304683923 1.6630374854997854e-10 0.8190708921564721 0.4023309919519908 0.2521218701359156 0.32038266218165184 1.066202681698769e-12
241 0.3561651179879514 0.1737342812420158 0.3932469104665673 0.5515305927185639 1.6672063729572528e-10 0.8194877878358118 0.4050468571648951 0.2520357937870966 0.32086265843196254 1.0710876630071198e-12
242 0.35605053161416034 0.17473010939660993 0.3934385212288888 0.5522340100286891 1.6713663786305233e-10 0.8199006367902629 0.40769272356306596 0.251950085804176 0.3213414132072673 1.0770273561888644e-12
243 0.3559352675257049 0.17572294975818914 0.3936263071995625 0.5529335979256058 1.6755263843037937e-10 0.8203094796922735 0.4102232159692858 0.2518647509386906 0.32181893583775545 1.082745004765684e-12
244 0.35581934655364356 0.17671281301455855 0.3938103363635524 0.5536293971642178 1.6796741775237933e-10 0.8207143568008077 0.4126867285432728 0.25177979369766046 0.3222952355414681 1.0880185641326534e-12
245 0.3557027889995247 0.17769970980804856 0.3939906747905213 0.5543214479508498 1.683813088959596e-10 0.82111530796741 0.4150535363552542 0.2516952183526016 0.3227703214258876 1.0932366123483916e-12
246 0.3555856146486544 0.17868365073583536 0.3941673877144435 0.555009789951424 1.6879142528125612e-10 0.8215123726391922 0.4173572532578101 0.2516110289480504 0.32324420248945823 1.0979550602030486e-12
247 0.355467842783112 0.1796646463502537 0.3943405399491164 0.5556944622992319 1.69196101573732e-10 0.8219055898633923 0.4195786025432646 0.2515272293099031 0.3237168876231165 1.1048939541069558e-12
248 0.3553494921943979 0.18064270715910435 0.3945101938863974 0.5563755036028573 1.696001117323931e-10 0.8222949982913682 0.42174108015099604 0.25144382305332236 0.3241883856117632 1.1275980149605402e-12
249 0.35523058119578355 0.18161784362595346 0.3946764107905191 0.5570529519535561 1.7000367780184433e-10 0.8226806361827503 0.42383236240949157 0.25136081359048423 0.32465870513573936 1.1501910535116622e-12
250 0.35511112763434005 0.1825900661704245 0.39483925106600587 0.5577268449329064 1.704060226259685e-10 0.823062541409388 0.42586900070694683 0.2512782041380087 0.3251278547722506 1.1723955140041653e-12
251 0.354991148902671 0.18355938516848785 0.3949987739838776 0.5583972196201592 1.7080770131627787e-10 0.823440751459605 0.42784327953775864 0.25119599772412554 0.32559584299679234 1.1944334410429747e-12
252 0.35487066195034467 0.1845258109527385 0.3951550377552292 0.5590641125995492 1.7120871387277248e-10 0.8238153034420417 0.4297669686030042 0.2511141971955958 0.32606267818452905 1.2165268792330153e-12
253 0.3547496832950437 0.18548935381267373 0.3953080995007823 0.5597275599674465 1.7160861620624246e-10 0.8241862340894596 0.43163539028538567 0.2510328052243813 0.3265283686116815 1.2383427616668996e-12
254 0.35462822903343094 0.1864500239949624 0.3954580152693279 0.5603875973394322 1.7200785240589767e-10 0.824553579762711 0.4334570091477671 0.250951824314086 0.32699292245682116 1.2597700660421651e-12
255 0.35450631485174344 0.18740783170370878 0.3956048404866586 0.5610442598572436 1.7240597838252825e-10 0.824917376454596 0.4352291362662159 0.2508712568061627 0.32745634780224436 1.2815304373248182e-12
256 0.35438395603612 0.18836278710071352 0.39574862952084344 0.5616975821956276 1.7280399333685637e-10 0.8252776597936203 0.436957941039016 0.2507911048859075 0.3279186526352622 1.303013252851315e-12
257 0.3542611674826687 0.18931490030572712 0.3958894345773278 0.562347598569082 1.7320056500125247e-10 0.825634465047762 0.43864202416755566 0.25071137058823656 0.32837984484946353 1.3243850460753492e-12
258 0.3541379637072821 0.19026418139670176 0.39602730743997105 0.5629943427384968 1.7358325887784076e-10 0.8259878271281577 0.44028595231598694 0.25063205580326364 0.32883993224599084 1.3455347946944585e-12
259 0.35401435885520727 0.19121064041003583 0.3961622880403866 0.5636378480176945 1.7393997353565283e-10 0.8263377805927877 0.4418891516650739 0.2505531622816767 0.329298922534765 1.366518009859874e-12
260 0.3538903667104017 0.1921542873408173 0.3962944484092122 0.5642781472798701 1.7429535592583534e-10 0.8266843596500892 0.44345506217572733 0.25047469163992814 0.32975682333571366 1.3875567361765206e-12
261 0.3537660007044909 0.19309513214305923 0.39642382645783925 0.5649152729639328 1.746494060483883e-10 0.8270275981625487 0.4449836287162935 0.25039664536523787 0.33021364217997456 1.4081513732833173e-12
262 0.35364127392582617 0.19403318472993686 0.39655047884777106 0.5655492570807537 1.7519041772828814e-10 0.8273675296502434 0.4464774928767233 0.25031902482042345 0.330669386511077 1.4288570326925765e-12
263 0.35351619912801113 0.19496845497401405 0.3966744341176388 0.5661801312193155 1.7585233269556966e-10 0.827704187294361 0.4479369165930527 0.250241831248556 0.33112406368608843 1.4491186028919856e-12
264 0.3533907887383604 0.19590095270747226 0.39679574963182046 0.5668079265521309 1.7650936268154283e-10 0.8280376039406617 0.44936397042295284 0.250165065777454 0.3315776809767814 1.4694911953938572e-12
265 0.3532650548660945 0.19683068772233409 0.39691447280772707 0.5674326738424826 1.7856571776775354e-10 0.828367812102919 0.45075910186239204 0.2500887294240166 0.33203024557074473 1.4893641875346475e-12
266 0.3531390093103559 0.197757669770681 0.39703064600313703 0.5680544034503435 1.808461158603336e-10 0.8286948439663131 0.4521239685695584 0.2500128230984059 0.33248176457250794 1.5090151350705128e-12
267 0.3530126635680075 0.1986819085648721 0.3971443128332272 0.5686731453368283 1.8311663296799452e-10 0.8290187313907951 0.4534591186807495 0.24993734760808095 0.3329322450046227 1.5282775045477592e-12
268 0.35288602884124454 0.1996034137777568 0.3972555147000763 0.569288929070534 1.8537815726915596e-10 0.8293395059144086 0.45476590754390195 0.24986230366168327 0.33338169380875027 1.5477619186299307e-12
269 0.3527591160450089 0.20052219504288576 0.39736429847700755 0.5699017838331746 1.8762980058539824e-10 0.8296571987565835 0.4560449298460951 0.2497876918727861 0.3338301178467137 1.566746732351021e-12
270 0.35263193581422175 0.20143826195471903 0.3974707030242667 0.5705117384250815 1.8987122984981397e-10 0.8299718408213855 0.457297316454569 0.2497135127635281 0.3342775239015499 1.5856205237696486e-12
271 0.3525044985108296 0.20235162406883056 0.3975747691843689 0.5711188212706899 1.9210311119621792e-10 0.8302834627007417 0.4585236748149437 0.24963976676809424 0.33472391867853274 1.6040502259784262e-12
272 0.3523768142306757 0.203262290902112 0.3976765342877324 0.571723060423867 1.9432444542388794e-10 0.8305920946776224 0.45972496649176725 0.24956645423608526 0.3351693088061931 1.622979528548285e-12
273 0.3522488928101585 0.2041702719329716 0.39777604155576624 0.5723244835732197 1.96535232532824e-10 0.8308977667291948 0.4609017911705293 0.2494935754357666 0.33561370083731257 1.6410206526984439e-12
274 0.3521207438329059 0.2050755766015322 0.39787332831873573 0.572923118047278 1.987355835453286e-10 0.8312005085299424 0.4620549805641231 0.24942113055720427 0.33605710124991284 1.6590062656973714e-12
275 0.3519923766359596 0.20597821430982732 0.3979684316748965 0.573518989247499 2.0092494334988942e-10 0.8315003494547499 0.46318511468545487 0.24934911971528562 0.3364995164482213 1.6770473898475302e-12
276 0.3518638003160865 0.2068781944219923 0.39806138860424406 0.5741121270050396 2.031037560357163e-10 0.8317973185819569 0.46429292387604254 0.2492775429526357 0.33694095276363095 1.694866469392764e-12
277 0.35173502373578913 0.20777552626445728 0.39815223539791345 0.5747025560346768 2.052709113797846e-10 0.8320914446963812 0.4653789620777564 0.24920640024242907 0.3373814164556498 1.7123524820306102e-12
278 0.3516060555292225 0.20867021912613404 0.39824100774850074 0.5752903020764502 2.0742685347130418e-10 0.8323827562923044 0.46644387904523227 0.24913569149110315 0.3378209137128012 1.7298940058196877e-12
279 0.3514769041079341 0.20956228225860346 0.39832774066414683 0.5758753909671218 2.0957158231027506e-10 0.8326712815764351 0.46748819972802014 0.24906541654097342 0.3382594506535585 1.7472134850038401e-12
280 0.35134757766647257 0.21045172487630048 0.39841246851751866 0.5764578477765772 2.1170465380748738e-10 0.8329570484708323 0.4685125086474258 0.24899557517275778 0.33869703332726003 1.7643109195830675e-12
281 0.3512180841878506 0.2113385561566956 0.39849522504451534 0.5770376976117864 2.1382595694063866e-10 0.8332400846158052 0.46951730098470257 0.24892616710808174 0.3391336677149759 1.7812418207086012e-12
282 0.35108843144887136 0.21222278524047744 0.398576043381193 0.5776149649787137 2.1593515864282153e-10 0.8335204173734039 0.470503107517795 0.24885719201177842 0.3395693597304001 1.7978951660779785e-12
283 0.35095862702532155 0.21310442123172957 0.39865495701295756 0.5781896742773827 2.1803259198094338e-10 0.8337980738283299 0.47147039416099334 0.24878864949370488 0.3400041152207129 1.8142154445399683e-12
284 0.35082867829703346 0.21398347319811 0.3987319969993557 0.5787618494371798 2.2011770184349189e-10 0.8340730807929521 0.4724196466709867 0.24872053911173025 0.34043793996742766 1.830702256455652e-12
285 0.35069859245281937 0.21485995017102494 0.39880719449835894 0.5793315141992657 2.221909323196769e-10 0.834345464808799 0.47335130291786953 0.24865286037343753 0.3408708396871883 1.846911512615179e-12
286 0.3505683764952826 0.21573386114580384 0.39888058000019816 0.579898691911623 2.2425139523107873e-10 0.8346152521504165 0.4742658103564642 0.24858561273814977 0.3413028200326758 1.8627321907160876e-12
287 0.3504380372455149 0.21660521508187125 0.39895217112795084 0.5804634056908717 2.262993126223023e-10 0.834882468826749 0.47516358040398277 0.2485187956189317 0.34173388659339005 1.87871940227069e-12
288 0.35030758134765205 0.21747402090291734 0.3990220226844168 0.5810256783076692 2.2833479551565006e-10 0.8351471405858248 0.4760450274695983 0.24845240838494992 0.3421640448964463 1.8943180357666733e-12
289 0.35017701527333245 0.2183402874970674 0.3990901510277778 0.5815855322804601 2.3035773288881956e-10 0.8354092929106369 0.47691053825842383 0.24838645036215534 0.342593300407382 1.9096391135065005e-12
290 0.3500463453260568 0.21920402371704983 0.39915659454701796 0.582142989811839 2.3236734758569355e-10 0.835668951031527 0.4777604983093787 0.248320920835077 0.34302165853092814 1.9249601912463277e-12
291 0.34991557764541625 0.22006523838036185 0.39922135949303184 0.5826980728437864 2.3436419471778436e-10 0.8359261399248904 0.47859527137356495 0.24825581905006772 0.3434491246117916 1.940114735532461e-12
292 0.34978471821122137 0.22092394026943468 0.3992844859163828 0.5832508030228343 2.363481632627895e-10 0.8361808843148555 0.4794152174872809 0.24819114421591015 0.3438757039354091 1.9551027463649007e-12
293 0.3496537728475265 0.22178013813192798 0.3993460016616978 0.5838012017333967 2.3831880913149917e-10 0.8364332086760412 0.4802206791467653 0.24812689550641864 0.3443014017287039 1.969813201441184e-12
294 0.3495227472265548 0.22263384068057362 0.3994059331709411 0.5843492900792708 2.4027568823470347e-10 0.8366831372364683 0.48101199364213243 0.24806307205881967 0.3447262231608213 1.9848012122736236e-12
295 0.3493916468725237 0.22348505659344625 0.3994643047695532 0.5848950889044255 2.4221991079542704e-10 0.8369306939797605 0.48178948381424447 0.2479996729784082 0.3451501733438647 2.0160539904168218e-12
296 0.34926047716537345 0.22433379451435914 0.39952113920261295 0.5854386187838004 2.4415036659064526e-10 0.837175902647931 0.48255346649503794 0.24793669733943402 0.3455732573336116 2.046696145896476e-12
297 0.34912924334440326 0.22518006305284666 0.3995764686126092 0.5859799000368509 2.460673886872655e-10 0.8374187867435694 0.48330424635123403 0.24787414418583664 0.3459954801302283 2.076394611805199e-12
298 0.34899795051181515 0.22602387078433706 0.3996303139035352 0.5865189527236515 2.479709770852878e-10 0.8376593695325044 0.4840421216808648 0.24781201253276997 0.34641684667894984 2.1064816557725408e-12
299 0.34886660363616906 0.22686522625030847 0.39968269931947703 0.5870557966542258 2.4986079871780476e-10 0.8378976740460048 0.4847673803343483 0.2477503013677863 0.3468373618708315 2.1352919432615636e-12


==> equi_purb.dat <==
x 0.0 0.25 0.5 0.75 1.0
0 0.1279943365700147 0.4255735739939107 0.5497594641686682 0.7150386582697131 1.2704939503282473
1 0.07393287471279883 0.18815335078790424 0.272779440264669 0.3749260244985449 0.6576494840764571
2 0.03102782392926294 0.09772349047243158 0.1526193331743126 0.20277617802760828 0.4315424225118016
3 0.009317903532213775 0.05747359399445233 0.09901522318270979 0.13282303975056386 0.2879510891177983
4 0.0039271926549096225 0.03604838336251412 0.06032489307602745 0.08269717039432053 0.20720007272826865
5 0.0020120805170265182 0.023043237459496616 0.04060145642136218 0.05737845079973091 0.16296019395951394
6 0.0007406149958321118 0.014719571449325362 0.027272621224333646 0.03765955842248038 0.12187648699077759
7 0.00041083547833803413 0.010600417985322005 0.018390363038656383 0.027324377581308498 0.09379553224491925
8 0.00022362657741092917 0.006847621609727374 0.012404992141455039 0.018383726198754037 0.07102421894174812
9 0.000126854139564897 0.004702034147538534 0.008437065316209483 0.01232097658086792 0.054278451748360865
10 8.645728188501345e-05 0.0031417207748032396 0.00564792293390725 0.00846486412468822 0.04126508112392793
11 5.2341922500018234e-05 0.0021255872341846248 0.003902448143753859 0.005701696332003275 0.03146472134443477
12 3.703250457957885e-05 0.0014363443136448072 0.002613121204529091 0.0038459746987801052 0.023951669888594568
13 2.402822362265744e-05 0.0009727367665713707 0.0017565776585092285 0.0026247660044391025 0.018249942752760956
14 1.590782951933767e-05 0.0006705907414508751 0.001198975861529318 0.001820409511028926 0.013898006072292454
15 1.0900463480761902e-05 0.00045291022636272105 0.0008139263058491095 0.001252367625773916 0.010587091138700752
16 7.347127438939172e-06 0.00031041892329971774 0.0005550723323892448 0.0008552072063935136 0.0080635311178721
17 4.923501834813715e-06 0.00020842198984074786 0.00037772600298292824 0.0005803183353037325 0.006142097909741712
18 3.312062189467224e-06 0.0001398905627032522 0.000257240876486077 0.0004007055007248933 0.004678255028590442


==> growth_trans.dat <==
x 0.0 0.25 0.5 0.75 1.0
0 0.410221138734428 0.410221138734428 0.410221138734428 0.410221138734428 0.410221138734428
1 0.10122407054964885 0.23223022831415946 0.2692193152354213 0.2970448267767019 0.3795465611946185
2 0.04887821393466075 0.159945672217929 0.209107492880789 0.25025714114592734 0.330368882796756
3 0.02290525304238076 0.11560026707625375 0.17500497964788359 0.21303718290412335 0.3075422286146421
4 0.010589929285705055 0.07772127773467152 0.1366677235406778 0.1736888523384753 0.28587601386366646
5 0.004900856755452498 0.05387291013453183 0.10814792441026123 0.1433075668145776 0.25916476805333194
6 0.0022614372609797116 0.03485130248728126 0.08490374433233816 0.11598664118276547 0.23194283723466838
7 0.0010451128053114087 0.023005817660400524 0.06532964438098263 0.0976545166600769 0.21622045746741117
8 0.0004023650374099987 0.015626691573616534 0.050170363572564186 0.08282128444943396 0.2042799943952403
9 0.00013788928260955726 0.01035545194945402 0.038086003311406644 0.06940733494629306 0.19287188522110038
10 4.800254240014076e-05 0.007043723075127621 0.029814290491427704 0.05818244301566311 0.18204423072524603
11 1.629035611242836e-05 0.00477665703253074 0.02293301206084001 0.048652725378802705 0.17179916523749508
12 5.658139373098585e-06 0.0032486465181814483 0.017698057944796695 0.04011605396189477 0.16211939571777897
13 1.908112578653603e-06 0.00220460080380999 0.013804506518633788 0.03365998708751794 0.15297998645720842
14 6.63646887477914e-07 0.001463669890090535 0.010709988462067555 0.028748369772225356 0.14435356135731864
15 2.2234182597282662e-07 0.0009342651874043578 0.008309133695637669 0.024299669558945636 0.13621257129546527
16 7.99830526456856e-08 0.0006004696499462749 0.0064465321282804345 0.02023610288050599 0.1285302545251372
17 2.974457020190344e-08 0.0004003847551573613 0.005001504307528887 0.016854019979309347 0.12128101660303992
18 1.2375902031641888e-08 0.0002740795688643133 0.003880437962682174 0.014038829238918358 0.11444055395915942
19 5.38576211823712e-09 0.0001878257993292217 0.0030159276108014006 0.01169525866632003 0.10798586564240223
20 2.481779482876173e-09 0.00012887460031929358 0.0023674522664772907 0.009744082756946769 0.10233257869069572
21 1.1707622037094266e-09 8.838228013098755e-05 0.0018390429417908605 0.008127831856039231 0.09729290282842079
22 4.381282503679654e-10 6.067082678821306e-05 0.0014268720433388365 0.006847874337264578 0.09247711765688295
23 2.339380150099407e-10 4.1636014664224105e-05 0.0010929487926371359 0.005769590811232902 0.0878900300673493
24 1.1910463170198768e-10 2.859488838980774e-05 0.0008372017529323598 0.0048611840729668 0.0835268575959971
25 1.0215745957498079e-10 1.9635638571912847e-05 0.0006450062798898395 0.0040958795936637225 0.07937889469004272
26 1.0508785481351188e-10 1.3491710120662817e-05 0.0004976770796634874 0.003451121808312651 0.07543639134086334
27 1.0658064106836354e-10 9.269798050026354e-06 0.00038400084953046904 0.0029079134557407627 0.07168949743907604
28 1.0707050355921247e-10 6.372215873032272e-06 0.0002962906727001823 0.0024502519975790962 0.06812863301520869
29 1.0728838780935113e-10 4.3804852934339195e-06 0.0002286149876503419 0.0020602398573211136 0.064744609597588
30 5.6558813188445356e-11 3.012551161071797e-06 0.0001763974929797612 0.0017318289942175932 0.06152866306492581
31 7.502098595124629e-11 2.071946833253485e-06 0.000136107190942676 0.0014545311429379586 0.05847245236447646
32 6.243008887629742e-11 1.425527222693665e-06 0.00010501969281184978 0.0012214284612746627 0.05556804608229458
33 4.650075951465743e-11 9.808837061180825e-07 8.103291046322431e-05 0.0010256837677137028 0.05280790498465523
34 1.1058945426078992e-11 6.751277380756537e-07 6.253090825794464e-05 0.0008613098079243726 0.05018486364245418
35 3.241074281786632e-11 4.62106574583912e-07 4.844577982313909e-05 0.0007232788343777916 0.04769211228355551
36 1.741168320634756e-11 3.1486927910308327e-07 3.753453161540599e-05 0.0006073689449981965 0.04532317928634456
37 1.380068281875424e-11 2.145551243060151e-07 2.9081740125904582e-05 0.0005100348813644028 0.04307191444552613
38 1.4515361135281069e-11 1.462177108575019e-07 2.253320610666128e-05 0.00042829957847735287 0.04093247303042031
39 1.4908435597149605e-11 9.969054388589416e-08 1.7459801867418924e-05 0.00035966286142027036 0.038899300620629865
40 1.512467928677097e-11 6.803744444228155e-08 1.3529116767151565e-05 0.0003020258526469661 0.036967118689358605
41 1.524272374986424e-11 4.6511090054032755e-08 1.0483671523579093e-05 0.0002536255580204063 0.035130910900707586
42 1.530756077450235e-11 3.175088555441852e-08 8.124023895878845e-06 0.00021298181588410778 0.033385910082634286
43 1.1212010486705282e-11 2.2423535132876093e-08 6.295682268724156e-06 0.00017885161497972236 0.031727585859186
44 1.5363987859728923e-11 1.6570164518281416e-08 4.878972091313283e-06 0.00015019084529086825 0.030151632885947514
45 1.5373508022165083e-11 1.1497141546093492e-08 3.7811840654962753e-06 0.00012612310481054795 0.028653959670003254
46 1.0235010321907323e-11 7.985336803253973e-09 2.9304965685475005e-06 0.00010591226727307661 0.027230677948293765
47 6.106011204466688e-12 5.703400613983958e-09 2.2723841331651583e-06 8.894025930853474e-05 0.02587809259294819
48 4.047495086485775e-12 4.1252582928417644e-09 1.7637376786227253e-06 7.468802567273287e-05 0.024592692018134014
49 2.8568280553697978e-12 2.9690680174859763e-09 1.368969409769761e-06 6.271971104323051e-05 0.023371139063300427


==> homo_growth.dat <==
x 0.0 0.25 0.5 0.75 1.0
0 0.3775136874046759 0.3775136874046759 0.3775136874046759 0.3775136874046759 0.3775136874046759
1 0.3775135310982489 0.3775135941052344 0.37751362455685544 0.37751365298316053 0.37751372588898957
2 0.37751342361121604 0.3775135209570665 0.3775135635560137 0.37751360791696426 0.3775137058224825
3 0.3775133564860549 0.37751347128381324 0.3775135178307709 0.3775135866742533 0.3842055861880983
4 0.37751329635860204 0.3775134324110192 0.37751349049743654 0.37751356448807843 0.38404420780826115
5 0.377513176587316 0.3775133948355128 0.3775134566791098 0.37751353929792736 0.38924083652533603
6 0.3775129119633744 0.3775133490229244 0.3775134226342556 0.3775135214068132 0.3904050615887322
7 0.3775120180831166 0.37751325727229046 0.37751337396845996 0.3775134906061526 0.3925563553549415
8 0.3775090655164625 0.3775130717769182 0.37751332919257435 0.37751347312871214 0.39101071347704053
9 0.37749907717639686 0.3775122384241897 0.37751319053330756 0.37751345340747944 0.3947239803521994
10 0.377461725134656 0.3775109473328513 0.3775132482445418 0.3775134884328475 0.39819808959137454
11 0.37730707512687095 0.37750943535645276 0.3775131237056274 0.3775134685703175 0.4217502230926744
12 0.37683838392195157 0.3775059309242149 0.37751305019639697 0.3775135775209585 0.42689737968172903
13 0.37597833507111117 0.37749382192988584 0.377512541203252 0.37751354847124124 0.4155746698735862
14 0.3745421580246835 0.3774824152056662 0.3775122053538704 0.37754632235266783 0.41310242921408213
15 0.37257115750648134 0.3774606028569808 0.37751140769896774 0.3776870578726388 0.4183845671400698
16 0.3707489268867181 0.37743923942994984 0.3775101878078202 0.3777295022715246 0.42678747127607264
17 0.3679238486087077 0.3773977993975267 0.37750773948825206 0.37797360792372764 0.43320146348569216
18 0.36548150322572526 0.3772563139789086 0.3775061081712014 0.37821000851817493 0.44266922188136726
19 0.3637586592645989 0.37706649978560347 0.3774946910573491 0.3779209464512757 0.4483215857361134
20 0.3626706910838266 0.37635222348576425 0.3774233440322763 0.3777633785439233 0.4632647520135637
21 0.3613746104898714 0.37536895345210297 0.3772434069886976 0.3791864493288267 0.46946466653787994
22 0.3601240138205188 0.37240782524974503 0.37691677319351535 0.37771749356801654 0.4864607587398852
23 0.3423994541930208 0.3687931352644603 0.375491933843092 0.37758432199512154 0.4999750312054937
24 0.22966438768928218 0.36392225556299984 0.3745460529426633 0.37760665052035863 0.5106129286395826
25 0.1260647231498049 0.36005743763981835 0.3734859963856443 0.37751158556978603 0.5151374349003838
26 0.061785490795868286 0.35507281190702167 0.3701236480633814 0.3775047913871825 0.5145688327319027
27 0.0319855884209313 0.3463437560946918 0.3680821336932588 0.37734253626991276 0.5132920953144646
28 0.02012553370703076 0.3261063527054491 0.36522187679316054 0.37714000641295187 0.504950293278431
29 0.016116043125957744 0.29961399966057933 0.36168154643478045 0.37693641527250105 0.4927743269569688
30 0.01491244769251208 0.27104304848194344 0.3585157396682224 0.3766192512322778 0.4920971578767586
31 0.014429821962580181 0.24643657095525712 0.35616374865458234 0.37619489993067 0.5098765542537211
32 0.007958363360217973 0.22056795830796408 0.3510945805900231 0.37629348002697477 0.5150191246277904
33 0.0037675253005423764 0.19479671805893223 0.3448267017187252 0.3759576172581904 0.5107983902277331
34 0.0017224559605949128 0.16947036161293302 0.3383757307597096 0.3755055656914084 0.5027362981751342
35 0.0007672127666681072 0.1454856884498948 0.3333765650620065 0.3723650458254526 0.49410457419162285
36 0.0003372221749354913 0.12780746210744054 0.3256428350650684 0.370744196327803 0.4900259804258271
37 0.0001493921383661284 0.11252137471768574 0.31264078450646166 0.3694371930955091 0.5008331306889657
38 6.909289618192069e-05 0.10448662868343836 0.3018302665004327 0.36645737096905573 0.5104629387891672
39 3.504052058939601e-05 0.0972789985110443 0.2922878563834022 0.3620358719399583 0.5185373176307125
40 2.0386369867799668e-05 0.08999467596127429 0.2841366624671293 0.35847765807568405 0.5197811509581504
41 1.3732692513943166e-05 0.08272670177204133 0.27448876299417224 0.35554559810392594 0.5037166380996213
42 1.0380022966566532e-05 0.07273365506661718 0.26438544497293626 0.35287204031095254 0.4762344320131905
43 8.422932943086578e-06 0.06249472609680759 0.25291708391744117 0.3424147274119087 0.4694690580071789
44 4.03325656412725e-06 0.053495105612896054 0.24660926126281085 0.3378887480261808 0.46411542456725036
45 1.908474524544848e-06 0.04562534378900212 0.2357839461968638 0.3349916211045575 0.45705138560880476
46 8.966254752296643e-07 0.03854122672121717 0.2227222125337569 0.3324699770110836 0.4486561908963305
47 4.18528758603536e-07 0.032411356675099826 0.2092481629349678 0.3274519668975161 0.43910220613269096
48 1.9423345905235025e-07 0.027319308648115763 0.19117424795878152 0.3147852241412756 0.4281631477405523
49 8.969518774097352e-08 0.023747000454696687 0.17467536220116459 0.3118746755445353 0.4163106372762875
50 4.1241898917260416e-08 0.021000572382251847 0.16119271436983185 0.3072817102468278 0.4143381357723566
51 1.8887693742701975e-08 0.018852402129241178 0.14864122171491112 0.3010412051257753 0.4128832310129561
52 8.627180786851544e-09 0.01661323207966145 0.13805504903726615 0.2929202159372526 0.410844429104973
53 3.930377417860319e-09 0.013459920548273245 0.12959143951706295 0.2868612019200172 0.4082730822495747
54 1.7862858934018218e-09 0.011007222738336483 0.12171930982879377 0.28023160617850973 0.405265161787269
55 8.094038398728545e-10 0.009489055927366168 0.11441124305060199 0.2767802650431277 0.4003575876273962
56 3.653518059798854e-10 0.008718555236662102 0.10836666514003376 0.27346292146358164 0.39462105292685246
57 1.639482505885649e-10 0.007501879800866716 0.10355576188393162 0.27050123916061464 0.3935887003356667
58 7.283334296289043e-11 0.0066808956412450935 0.09829301666840523 0.2672035242990064 0.3942538165252245
59 3.1719660110337084e-11 0.006020563273729681 0.09299207805987808 0.2568118972490547 0.3948535398192573
60 1.321953600981868e-11 0.005491352779029178 0.08786711904140665 0.25009007344349393 0.39538015009933336
61 4.918361661514837e-12 0.004576962803072812 0.08293267081216854 0.2467629847390693 0.39600602502462867
62 1.574714575499176e-12 0.0037349528093491976 0.07821706344016219 0.24312110201084058 0.3966365801536379
63 1.3136481383557063e-12 0.0030890750570280257 0.0737791461637704 0.2392877354491329 0.39729998212810375
64 1.7360706140092502e-12 0.0028182250178262385 0.06912932419955312 0.23224435718329248 0.39822323846481833
65 1.944317487401462e-12 0.0025948535913118175 0.0641754237579935 0.224559618850877 0.39906849584484905
66 2.0757327126451896e-12 0.0023983045532343056 0.059498550631023994 0.2172358877585656 0.39982802172449367
67 2.1388619621074603e-12 0.002225289859068346 0.05561956334314693 0.21313261098933087 0.40049433163837783
68 2.166577210057246e-12 0.001955016697356609 0.052182999520290804 0.210847043707779 0.40106023714654054
69 2.1788210552147085e-12 0.0017172083039615252 0.04896982076238085 0.2041239265210493 0.4019483231433818
70 2.184349294201679e-12 0.0015081484818109646 0.04596430569338571 0.19564783911905853 0.4027743639291086
71 2.186621965409748e-12 0.001324436187687462 0.043151861526556264 0.19007867953179022 0.403482071109099
72 2.1875756468461968e-12 0.0010963205549805192 0.04051898246844914 0.18587063892376293 0.40406538784158574
73 2.1881225483175926e-12 0.0009066026088971206 0.038053193309837294 0.18205408226478037 0.40451876178465374
74 2.1882304715632707e-12 0.0007500916341638922 0.03574298441471474 0.17799568444676633 0.40483716662147284
75 2.188476595610076e-12 0.0006211033770147222 0.03357774251614856 0.17332806819068605 0.40501611857755393
76 2.188601161633939e-12 0.0005148479802639419 0.030939053332121207 0.16893621132784412 0.4050516879259125
77 2.1886109250821603e-12 0.00042734139817333206 0.02810792122193439 0.1649542111364936 0.404940505562453
78 2.188612357129959e-12 0.0003552588695695465 0.02535292744488305 0.16110891761216797 0.4046797648102347
79 2.1888211437519428e-12 0.0002958553486133435 0.022852924956732447 0.15781152543189536 0.4042672186761996
80 2.189049538969208e-12 0.00024685765603863575 0.020873032180004192 0.1550896281845133 0.40370117284027623
81 2.1892581277082374e-12 0.00020639944140245123 0.01898151114594039 0.15275891100293712 0.402980474700601
82 2.1892579597932154e-12 0.00017294371369951057 0.017232900840121176 0.15056499645705101 0.40210449883319344
83 2.1892649099676143e-12 0.00014523376175889144 0.016218262862849143 0.1477594302752998 0.40107312924754096
84 2.1894730665184266e-12 0.00011954747727088998 0.015277014175615715 0.14299430611519084 0.4000426836680443
85 2.189576723065338e-12 9.477134968588201e-05 0.014448158664001287 0.13982078159657857 0.3991296210950658
86 2.1894652382459186e-12 7.525788095187349e-05 0.01373671680521585 0.13671330267282297 0.39806420282952926
87 2.1896805540362217e-12 5.988712378162787e-05 0.013389928519418101 0.13355848778735602 0.3968476970500886
88 2.1897772480406765e-12 4.777322724842787e-05 0.012847348799328959 0.13063006574454358 0.3954817837274614
89 2.189672707936441e-12 3.821763421145669e-05 0.012030404767883121 0.12786600394397457 0.39396852494701134
90 2.189777013084568e-12 3.067032756630398e-05 0.011149530858255808 0.125178884296835 0.39231033480780214
91 2.189888054870545e-12 2.4699279693444242e-05 0.010601830008427526 0.12257343302063553 0.3905099484547185
92 2.189991889069024e-12 1.9965423931768883e-05 0.01008218759645807 0.11946810070122893 0.38854298724592606
93 2.1898878052001214e-12 1.620319460948778e-05 0.00958907356057791 0.11617129855210581 0.3862432726869701
94 2.1897837363949668e-12 1.3204632022406696e-05 0.009121055806785985 0.11160306924738403 0.3835833757065824
95 2.18988825506992e-12 1.0807204994217044e-05 0.008676791247748707 0.10696374202082817 0.3824466312659982
96 2.1901029266559613e-12 8.883628512082117e-06 0.008255017976743583 0.10246281537367884 0.38232599120815824
97 2.1902139697920382e-12 7.333750007387632e-06 0.007854548538367317 0.09820201272861548 0.38220610504646374
98 2.190317814611451e-12 6.0804395000189845e-06 0.007189713798676052 0.09422942513742127 0.3820871017060538
99 2.1905329236324536e-12 5.0626390675109345e-06 0.006610538216473621 0.09143350535433177 0.38196909447228666
100 2.1907475701005227e-12 4.23260678455118e-06 0.006332796211554333 0.08989920526880699 0.38185218207589566
101 2.1907471154717385e-12 3.5514630138179147e-06 0.005777447203285209 0.08839127621039256 0.3817364497095072
102 2.1909624287369334e-12 2.99057451900622e-06 0.005271474482038497 0.0868967787458837 0.38162196934757775
103 2.190961795904775e-12 2.5673235671723407e-06 0.004810817919076048 0.08553250226880402 0.3815088013720417
104 2.1909619945995685e-12 2.1333944339420127e-06 0.004391670748905374 0.08414856658462233 0.3813971346598537
105 2.1911771291797904e-12 1.7871688202891125e-06 0.004010479479224087 0.08183694052826143 0.381288445667344
106 2.191391984550865e-12 1.5131018728300326e-06 0.00366394221431699 0.0796510215185639 0.3811813620457541
107 2.191384830777215e-12 1.2956072688355758e-06 0.0034763305674819192 0.0775943292174423 0.38107591742678487
108 2.1913913344721304e-12 1.123799541157932e-06 0.003339943616482389 0.07570504813857028 0.380972137499286
109 2.1914884562256225e-12 9.87035919390021e-07 0.003211148719345021 0.07389297318332387 0.38087435418197946
110 2.1917100428127627e-12 8.77780053426975e-07 0.0030894882767587375 0.07214650023175757 0.38078694867719004
111 2.191599431362566e-12 7.902161828085692e-07 0.0029745328167919633 0.07045425929873908 0.38117436324369014
112 2.1914949442604837e-12 7.196751263507217e-07 0.0028658792311624702 0.06880471174231291 0.3815465589117327
113 2.191391310149676e-12 6.624681326736005e-07 0.0026888432739955136 0.0671828958900773 0.38189123752425097
114 2.191391545812352e-12 5.788666214483512e-07 0.0024876850914418856 0.06558472077125367 0.382210091413582
115 2.191280964003592e-12 5.545110369788152e-07 0.002291641771573141 0.06400832292316758 0.3825046862297969
116 2.1911699244312824e-12 4.7653839386892954e-07 0.0020166721022166654 0.06245343658916239 0.3827764720543304
117 2.191065841921415e-12 4.0615311316013543e-07 0.001777538601090443 0.06092133327544814 0.38302679339299706
118 2.191169950817525e-12 3.887598861203126e-07 0.0015647247797437838 0.059414283842155774 0.38325689817050435
119 2.1910589338557285e-12 3.8940822928074147e-07 0.001379938220224261 0.05793443242207289 0.3834679458323007
120 2.1909546034467274e-12 3.900422242282732e-07 0.0012153848669953376 0.05648402925574067 0.3836610146482261
121 2.191058911248217e-12 3.9066405876613927e-07 0.0010726805082871826 0.05506451300486287 0.3838371083019737
122 2.1911697075871196e-12 3.912775337224056e-07 0.0009456852913547446 0.0536770437503486 0.3839971617660584
123 2.1910656197418836e-12 3.9188236130491876e-07 0.00086274675218431 0.05209903007916067 0.38414204683347347
124 2.19117015872122e-12 3.797398941234301e-07 0.0007905125430574442 0.050301582862171804 0.3842725770475788
125 2.191280512730914e-12 3.6360764702083415e-07 0.000725420483351637 0.04894977158206029 0.3843895117633218
126 2.1911697081233778e-12 3.5169125776374933e-07 0.0006647238877211313 0.047631402969950984 0.38449356037552906
127 2.191273791794183e-12 3.421233821961287e-07 0.0006099904480589244 0.04634623123890873 0.3845853859332225
128 2.1913845893754076e-12 3.2554529699026737e-07 0.000559032121938412 0.04509419516631924 0.3846656083683104
129 2.191273593790253e-12 3.031911986566639e-07 0.0005130420299309968 0.04387520828109963 0.38473480753980105
130 2.191169484632249e-12 2.843629847214486e-07 0.0004702781084546159 0.042689356530268674 0.38479352593571675
131 2.1912738000682836e-12 2.5190895034007254e-07 0.0004316475421819502 0.04153662208385079 0.38484227114531877
132 2.1911764264592826e-12 2.248903264708538e-07 0.00039576384865711966 0.040417029278771444 0.38488151812789795
133 2.191280944555311e-12 1.9457366565837002e-07 0.00036331595217147476 0.03923702417999816 0.3849117112876138
134 2.191384828864827e-12 1.7043078274547653e-07 0.000333200818809317 0.038079518468161364 0.38493326635283576
135 2.191495618120309e-12 1.4559574038482103e-07 0.0003059408016460304 0.036956168545735066 0.38494657210887717
136 2.1915996971851063e-12 1.2533510532125002e-07 0.00028065850929623993 0.03587291013183696 0.3849519919824276
137 2.1917035713623566e-12 1.0795468375635136e-07 0.0002577491536593052 0.034820595872307694 0.3849498654990525
138 2.1915992749814184e-12 9.29951506158198e-08 0.0002365147182606079 0.03379677471123374 0.38494050962245235
139 2.191703534368706e-12 8.070706424871198e-08 0.00021725341023546348 0.03286051366771663 0.38492421998732773
140 2.19159901858412e-12 7.004153529963431e-08 0.00019940970537742786 0.031981783358561444 0.3849012720363503
141 2.191703570346031e-12 6.235464777354857e-08 0.00018320782265916178 0.031117851820058856 0.3848719220704543
142 2.1918143845217724e-12 5.551191580025653e-08 0.00016820537223903793 0.030268803006387242 0.38483640821989107
143 2.1919184375231975e-12 4.9834755927297313e-08 0.00015457020235119947 0.02943535787723972 0.3848030896281516
144 2.191814145556208e-12 4.504813178058879e-08 0.00014194973751556651 0.028618604245944007 0.38476811679747164
145 2.1917033371842427e-12 4.092907118492959e-08 0.00013046894288791337 0.02717264669452287 0.38472835395055555
146 2.1918143634767434e-12 3.731748624846924e-08 0.00011984655738988097 0.025771933262173086 0.38468400566661753
147 2.191703329398895e-12 3.3669024770933704e-08 0.00011017500248135996 0.024436504539868918 0.3846352629070811
148 2.19181434734795e-12 3.0396793215888265e-08 0.00010122966786144741 0.023164131627462153 0.3845823036269787
149 2.1920363877995633e-12 2.7589266445883254e-08 9.307834695562869e-05 0.021952583658614782 0.384525293344144
150 2.1919184171519423e-12 2.5147355921037158e-08 8.594555246888288e-05 0.02079963086122832 0.3844643856707105
151 2.1920292563152157e-12 2.2971287059697575e-08 7.991997793838982e-05 0.019703046007881298 0.38439972281059054
152 2.1920292317029057e-12 2.11925810589161e-08 7.431815427510287e-05 0.018660625863181367 0.3843314360236645
153 2.1923551500233414e-12 1.959251273830026e-08 6.911000363059194e-05 0.017670193689374267 0.3842596460613671
154 2.1925700269059823e-12 1.815041064119634e-08 6.426884260127573e-05 0.016729606560488372 0.38418446357582287
155 2.1925631020910462e-12 1.6848900195575582e-08 5.976702816938995e-05 0.015904234524730804 0.38410598950499264
156 2.192569791457074e-12 1.5671431534371027e-08 5.5582263232107163e-05 0.015521838633597972 0.38402431543471127
157 2.1925630815295314e-12 1.4610794077598867e-08 5.169039575428427e-05 0.01514892062754491 0.3839395239407789
158 2.1925697935862315e-12 1.3401119352713112e-08 4.807402632878513e-05 0.014785227668587284 0.3838516889124377
159 2.1925630622948053e-12 1.2281207714703262e-08 4.4713895501099906e-05 0.014430516041005996 0.3837608758591038
160 2.1925695769417636e-12 1.1044126777286276e-08 4.159360487087635e-05 0.014084550862727549 0.3836671422017223
161 2.192569357454217e-12 9.72314579138251e-09 3.8693797572770425e-05 0.013747105493459848 0.383570537548654
162 2.1927777394333806e-12 8.594048248193663e-09 3.599877498631608e-05 0.01341796115313637 0.3834711039590091
163 2.192784243258101e-12 7.627841053004779e-09 3.349168337466131e-05 0.013096906270120888 0.3833688761939023
164 2.1929856702174124e-12 6.784511276571071e-09 3.1159592486836696e-05 0.01278373526806579 0.3832638819565329
165 2.1932001228110984e-12 6.054594889608628e-09 2.898880412094074e-05 0.012478249634265418 0.38315614212223004
166 2.193414987823137e-12 5.435348013141199e-09 2.6968720537695762e-05 0.012180256433885846 0.3830456709591842
167 2.1934145501861595e-12 4.904598994987264e-09 2.5088180068288433e-05 0.011889568404794906 0.3829324763406478
168 2.1934145069624186e-12 4.45163570749113e-09 2.3277873317521694e-05 0.011606003472268658 0.38281655994926683
169 2.193622502819649e-12 4.0668024757897875e-09 2.146430238767631e-05 0.011329384518429197 0.38269791747333765
170 2.1935112444830986e-12 3.9372464280870425e-09 1.9755086668838884e-05 0.011059539132524316 0.38257653879916886
171 2.1934071290424038e-12 3.761561615390943e-09 1.8172112309946433e-05 0.01079629943952683 0.3824524081949858
172 2.1935114338664892e-12 3.545545520265577e-09 1.67157597768229e-05 0.01053950186754717 0.38232550449004316
173 2.1934071490205842e-12 3.3654949304638055e-09 1.5376097210299336e-05 0.010288987023094632 0.38219580124863406
174 2.1935114552908657e-12 3.187375423970115e-09 1.4144087857763488e-05 0.010044599510445434 0.3820632669395465
175 2.193622463414172e-12 3.1913401839200906e-09 1.3010500618659763e-05 0.009806187821880571 0.3819278651016934
176 2.1937263490366546e-12 3.1945751481244482e-09 1.1968009335770131e-05 0.009573604201012964 0.38178955450531826
177 2.1938301866974396e-12 3.1972784593174376e-09 1.1009145148784253e-05 0.009346704542497523 0.3816482893098937
178 2.1937254381572794e-12 3.199508188886054e-09 1.0126903618987952e-05 0.009125348283140333 0.38150401921880317
179 2.193614850203948e-12 3.201320159601069e-09 9.3158083731379e-06 0.008909398310794438 0.3813566896311003
180 2.193725906203652e-12 3.2027913046661927e-09 8.570104226761476e-06 0.008698720918877684 0.38120624179055074
181 2.1938302062719127e-12 3.2039844931897845e-09 7.883925899575147e-06 0.008493185632708348 0.38105261293220555
182 2.193725902948619e-12 3.2049640623518233e-09 7.2532489049526e-06 0.008236174258053033 0.380895736426779
183 2.1939479214044934e-12 3.1120223234051537e-09 6.67300160624127e-06 0.007916090016130691 0.38076708397868175
184 2.1938299601506994e-12 2.8065991045754854e-09 6.139589202681697e-06 0.0076080966251152885 0.38064453791481084
185 2.193940753623125e-12 2.6280089710602124e-09 5.648881794862206e-06 0.007311751393972619 0.38052005793868204
186 2.194044839684401e-12 2.4155119422425553e-09 5.197768677511714e-06 0.007026626994937975 0.3803935950796226
187 2.194155891295113e-12 2.1576642767830543e-09 4.782800260347933e-06 0.006752311163030003 0.38032037736153446
188 2.1940515837425063e-12 1.8874584833689535e-09 4.4012907463039135e-06 0.006488406345802347 0.3803310288545393
189 2.1941558610966045e-12 1.6292160377763758e-09 4.050766300379867e-06 0.006234529316573727 0.3803363408959126
190 2.1940515551687653e-12 1.4900861900888516e-09 3.7281655546398003e-06 0.0059903107596209655 0.38033251602951573
191 2.1941558432968163e-12 1.4105724487945596e-09 3.431274502344353e-06 0.005755394835952362 0.38031982250133767
192 2.1942597558415267e-12 1.346703358573737e-09 3.158338390646547e-06 0.0055294387367737195 0.3802986168521027
193 2.194370527130365e-12 1.2922053003171774e-09 2.908001486566596e-06 0.005312112230642039 0.3802692156493969
194 2.1944746002769333e-12 1.2918346976835766e-09 2.675427763998883e-06 0.005103097209355018 0.38023189917992545
195 2.1946894854823166e-12 1.2918345650685431e-09 2.4664236439092332e-06 0.004902087236997537 0.38018691486176937
196 2.194904171459348e-12 1.2918345085605168e-09 2.272311982254069e-06 0.004708787105978533 0.3801344802533855
197 2.1949108587773957e-12 1.291834657345959e-09 2.08674079276845e-06 0.004522912403158088 0.3800747857870967
198 2.194904150163339e-12 1.291834732993413e-09 1.9248937491282265e-06 0.004344189088349524 0.3800079972245992
199 2.1951259598130676e-12 1.2918348298809574e-09 1.780115305439584e-06 0.0041723530867486345 0.3799342578843443
200 2.1953341163381205e-12 1.262041820812531e-09 1.6461362666161051e-06 0.00401787512258837 0.379853690670063
201 2.1953406460151178e-12 1.223133057297795e-09 1.5219810150691933e-06 0.003884594395327657 0.3797663998675262
202 2.1953408344938204e-12 1.1162341972302884e-09 1.4070096887067141e-06 0.003755772020572628 0.3796724728008817
203 2.1953410503495117e-12 9.769979364832224e-10 1.3024704375781542e-06 0.0036312596734818592 0.3795719812754764
204 2.195333888618443e-12 9.571617422080475e-10 1.1775928204105668e-06 0.003510913939705096 0.37946498301611653
205 2.1955485755348343e-12 8.936179972971444e-10 1.119724334050879e-06 0.0034156704584879256 0.37935152281336143
206 2.195548343819577e-12 8.917785305949113e-10 1.060280916744875e-06 0.0033234151906089736 0.3792316336625675
207 2.195548330892889e-12 8.925383487799159e-10 1.0218112927619974e-06 0.003233744957361067 0.3791053377711622
208 2.195548125213891e-12 8.933943936057083e-10 9.756623098397055e-07 0.0031465854190161333 0.37897264747919074
209 2.1957634221696843e-12 8.941940558723493e-10 9.390696286641257e-07 0.003065715687522804 0.37883356609953595
210 2.1959783099360454e-12 8.948476446507483e-10 9.037263366220726e-07 0.003001953014584622 0.3786880886831687
211 2.195978098124469e-12 8.951723492663607e-10 8.710961203153859e-07 0.0029396005440778788 0.37853620271888616
212 2.1958670782251965e-12 8.952189378514041e-10 8.418371683598506e-07 0.0028786249596667573 0.378377888774008
213 2.195971373284442e-12 8.952513685321822e-10 8.149235622404983e-07 0.002818993783253365 0.37821312108136873
214 2.1960819506106624e-12 8.952828738671117e-10 7.868781217841588e-07 0.002760675352590089 0.3780418680783062
215 2.195970929749094e-12 8.912017334570836e-10 7.5330193314624e-07 0.0027036387995459216 0.37786409290227013
216 2.19586012884596e-12 8.518659719161273e-10 7.284160254176095e-07 0.0026478540290063093 0.37767975384428265
217 2.1957560546573274e-12 8.515454869445797e-10 6.847018190857727e-07 0.0025932916988986305 0.37748880477383917
218 2.1956521891365743e-12 8.512785147264042e-10 6.395825027526988e-07 0.002539923201317698 0.377291195528527
219 2.1958742411779762e-12 8.510561820849082e-10 5.997616663269634e-07 0.0024877206384348693 0.3770868722739875
220 2.1957701368855746e-12 8.508959605759708e-10 5.60108711221928e-07 0.0024366568077701725 0.37687577783822196
221 2.195652377598621e-12 8.508326795623265e-10 5.343142453888791e-07 0.002386705183007304 0.37665785202258056
222 2.195770397144656e-12 8.507998456742316e-10 5.004010930017368e-07 0.0023378398963054443 0.37643303189133165
223 2.195659379436268e-12 8.507831474768719e-10 4.7002383334262817e-07 0.0022900357209552098 0.3762012520420336
224 2.1955554756201437e-12 8.507692469726294e-10 4.4549646543322517e-07 0.00224326805458497 0.3759624448584341
225 2.1954449147921193e-12 8.507579837410068e-10 4.325623964989801e-07 0.00219751290283682 0.3757165407474653
226 2.195555777712374e-12 8.507484772968015e-10 4.21724084708968e-07 0.002152746861403097 0.37546346836177874
227 2.1954447064538034e-12 8.448963620530772e-10 4.120052814776653e-07 0.0021089470807195043 0.3752031548091861
228 2.1953410232608596e-12 7.630944516786055e-10 4.120040918071643e-07 0.002066091302562188 0.3749355258501442
229 2.195229823593951e-12 7.080129975598251e-10 4.1200307314186305e-07 0.002024157824133627 0.37466050608435614
230 2.195230032578351e-12 7.080117381662024e-10 4.1200226954881796e-07 0.0019831254630735566 0.3743780191317174
231 2.195112070886958e-12 7.080107260461124e-10 4.12001994165594e-07 0.0019429735575297966 0.3740879877906944
232 2.1951119014449757e-12 7.080099037677147e-10 4.120017617740014e-07 0.0019036819494622115 0.37379033420248176
233 2.195111872238733e-12 7.080093201112112e-10 4.120015657942397e-07 0.001865230973245981 0.3734849800024187
234 2.1949036913126055e-12 7.08008842256589e-10 4.120014004287045e-07 0.0018276014428196844 0.37317184646448354
235 2.1950151538583917e-12 7.080084338352254e-10 4.120012608456446e-07 0.0017907746393416666 0.37285085463930867
236 2.194910845933588e-12 7.080081800945027e-10 4.120011429202276e-07 0.0017547322991534671 0.37254077039479955
237 2.194911267179596e-12 7.080078824666352e-10 4.120010431164538e-07 0.0017194566019245613 0.3723131017342336
238 2.195126193246343e-12 7.080076275985709e-10 4.1200095844455086e-07 0.0016637301693873448 0.372079396296794
239 2.1951261859710156e-12 7.080074216882349e-10 4.1200088663236644e-07 0.0016097108816890576 0.3718395755776029
240 2.195230071582048e-12 7.080073357587965e-10 4.1200082540745076e-07 0.0015574494086081755 0.3715935603820664
241 2.195125518876554e-12 7.080072950393694e-10 4.120007730089146e-07 0.0015068883414849424 0.37134127092605174
242 2.1950146891750244e-12 7.080072445307413e-10 4.046689148896509e-07 0.001457972161061195 0.3710826269330908
243 2.1949108420220894e-12 7.080072454134137e-10 3.899943190523416e-07 0.0014106471741695114 0.3708175477288396
244 2.1948000398573306e-12 7.080072529429053e-10 3.76493799785902e-07 0.0013648614526308067 0.3705459523329948
245 2.1949110809201456e-12 7.080072490489175e-10 3.695196757831826e-07 0.0013205647742763477 0.3702677595488494
246 2.1948069898052388e-12 7.080071269531517e-10 3.695197106108152e-07 0.0012777085660156723 0.3699828880506448
247 2.194911093930519e-12 7.080070931017939e-10 3.695197412497717e-07 0.0012362458488676775 0.36969125646886036
248 2.194799845819603e-12 7.080071601532221e-10 3.69519768435491e-07 0.0011961311848972239 0.3693927834735598
249 2.1947028999066796e-12 7.080072061264821e-10 3.6951979224611265e-07 0.0011573206259722492 0.3690873878559049
250 2.194800501734541e-12 7.080072468084531e-10 3.695198131498956e-07 0.0011197716642800553 0.36877498860792773
251 2.194799848501837e-12 7.080073049924979e-10 3.695198312919697e-07 0.0010834431845440614 0.36845550500064117
252 2.1946892247706563e-12 7.080073922936978e-10 3.695198470004052e-07 0.001048295417866854 0.368128856660558
253 2.1946957598721416e-12 7.080074545259927e-10 3.695198605636776e-07 0.0010142898971533456 0.3677949636447548
254 2.1950153633632953e-12 7.080074475058536e-10 3.6951987203980944e-07 0.00098138941403276 0.36745374651421747
255 2.1950147480785918e-12 7.080073851276485e-10 3.6951988186555505e-07 0.0009495579772382319 0.3671051264059817
256 2.1950151562829207e-12 7.080072972333644e-10 3.687556196253051e-07 0.0009187607724903998 0.36674902510378793
257 2.1952300521337344e-12 7.080073257097147e-10 3.695198966653536e-07 0.0008889641236131021 0.36638536510735725
258 2.1952367750391558e-12 7.080073220312044e-10 3.695199021334005e-07 0.0008601354549792883 0.3660140697003106
259 2.195549232150104e-12 7.080073068389379e-10 3.695199064794015e-07 0.0008328782196933825 0.3656350630167463
260 2.1958744739154533e-12 7.080072428172332e-10 3.695199096965186e-07 0.0008092777499073105 0.36524827010649014
261 2.1960826245345768e-12 7.080072796270615e-10 3.612863399235697e-07 0.0007864194881969606 0.3648536169990263
262 2.1960888944462996e-12 7.080072555795834e-10 3.5156778708659994e-07 0.0007642792501421037 0.3644510307661145
263 2.1960819302763892e-12 7.08007240998696e-10 3.4074745918330627e-07 0.0007428336493466014 0.3640404395830925
264 2.1963037707945487e-12 7.080072103759737e-10 3.346246172249348e-07 0.0007220600708612218 0.3636217727888674
265 2.1963039998905914e-12 7.080072368496427e-10 3.239710169779043e-07 0.0007019366455215644 0.3631949609445887
266 2.196400906760154e-12 7.080072242251398e-10 3.2157290441127366e-07 0.0006824422251530524 0.3627599358909992
267 2.196504568232631e-12 7.080071814513938e-10 3.21299800106744e-07 0.0006635563586059301 0.3623166308044592
268 2.1964004830066306e-12 7.080071680413504e-10 3.210292550832772e-07 0.0006452592685972397 0.3618649802516317
269 2.1962966091690765e-12 7.080071822834602e-10 3.207612276778785e-07 0.0006275318293482474 0.3614049202428231
270 2.1961858023987734e-12 7.080071372983975e-10 3.20495677173575e-07 0.0006103555449433445 0.3609363882837924
271 2.196088447920823e-12 7.080071177703732e-10 3.202325639249106e-07 0.0005963603849402976 0.36046186486437987
272 2.1961860322577747e-12 7.080070912141558e-10 3.1997184937005044e-07 0.0005871327213951591 0.3600147671014524
273 2.1962829607715424e-12 7.080070658127432e-10 3.1971349582221734e-07 0.0005781087474135446 0.35955817808242724
274 2.1963935282835234e-12 7.080070574500689e-10 3.194574655696641e-07 0.0005692827080137173 0.35909206193092164
275 2.1965041061556525e-12 7.080070256927909e-10 3.192037225782044e-07 0.0005606490291359027 0.3586163839830811
276 2.1966081828524486e-12 7.080070276298923e-10 3.1895223265028517e-07 0.0005522023118147183 0.3581307834641677
277 2.196503892077846e-12 7.080068945407055e-10 3.1870296143001116e-07 0.0005439373263950371 0.3576346082506649
278 2.1963932857034493e-12 7.080069930954746e-10 3.184558741995578e-07 0.0005358490070415353 0.35712792564040374
279 2.196504116356185e-12 7.080069622346675e-10 3.1821093782612013e-07 0.0005250272015338649 0.3566107950485544
280 2.1963932980464688e-12 7.080069653674842e-10 3.1796812013235127e-07 0.0005073875625012744 0.3560832688702488
281 2.196504089041174e-12 7.080069568415773e-10 3.177273912040572e-07 0.0004903385280363734 0.35554539337121344
282 2.1963932902837055e-12 7.080068332842138e-10 3.174887179110033e-07 0.0004738604239286189 0.35499720941996593
283 2.1962892389345566e-12 7.08006887234489e-10 3.172520690856353e-07 0.0004579342267157242 0.35443875323642626
284 2.19617862675352e-12 7.080068954586037e-10 3.1701741525277825e-07 0.0004425415407244617 0.3538700569727895
285 2.196289672376119e-12 7.080068590408982e-10 3.1678472834256533e-07 0.0004276645789414997 0.35329114940842987
286 2.1964006874934143e-12 7.080068360729169e-10 3.165539798549095e-07 0.00041328614350200776 0.35270205636546637
287 2.196504752307231e-12 7.080067752638097e-10 3.1604068934862587e-07 0.00039938960727203886 0.35210280121822796
288 2.1966086261019814e-12 7.080067364361083e-10 3.07002794450424e-07 0.0003859589138441971 0.3514934053243255
289 2.1965043359352294e-12 7.080067388560023e-10 2.9876822032848776e-07 0.00037297851732071734 0.35087388844082185
290 2.1967194391768377e-12 7.080067357732474e-10 2.909164617445491e-07 0.00036043338271397386 0.35024426899898214
291 2.1966079631651606e-12 7.080066188572976e-10 2.837161973798796e-07 0.00034830897951269445 0.3496045645266982
292 2.196608184992218e-12 7.080066753127356e-10 2.7683591663200754e-07 0.0003366343377886218 0.34895479188829853
293 2.1969414826393564e-12 7.080067405413081e-10 2.702587921464237e-07 0.0003262866742988332 0.3482949675629476
294 2.197149427579685e-12 7.080067127278185e-10 2.639679347379868e-07 0.0003162674388542758 0.3476251078878204
295 2.1971487464351955e-12 7.08006712294182e-10 2.583320845956487e-07 0.0003065660233776254 0.34694522927941607
296 2.1973640693566566e-12 7.080067189360935e-10 2.531357280064728e-07 0.0002971721530231482 0.3462553484349893
297 2.1975787572782807e-12 7.080066259552445e-10 2.481662542908745e-07 0.000288075900561885 0.34555548251771273
298 2.197786669231408e-12 7.080066524432775e-10 2.4669153593697504e-07 0.00027926764755439637 0.34484564932765277
299 2.198001562773674e-12 7.080066277655774e-10 2.4562963562711197e-07 0.0002707381030548618 0.3441258673488475
300 2.198008255543905e-12 7.080066239413428e-10 2.44853474418207e-07 0.0002624782639018775 0.3433961561515889
301 2.1982166473681496e-12 7.080065970604264e-10 2.4377787042536987e-07 0.00025447943423763977 0.3426565362715775
302 2.1982231570075075e-12 7.080066018242414e-10 2.4267698381971715e-07 0.00024673318733365896 0.34190702940153517
303 2.19843150845172e-12 7.080065712201485e-10 2.418373222966929e-07 0.0002392313841469579 0.34114765849376744
304 2.1986462009501486e-12 7.080065221352971e-10 2.4060093432168953e-07 0.0002319661377493619 0.3403784478527279
305 2.198749607678038e-12 7.080065042343525e-10 2.3929043375245076e-07 0.0002256738699308234 0.33959942321857073
306 2.1986452850895717e-12 7.080064635672581e-10 2.3780938695668494e-07 0.00022043744974059113 0.33881061184243005
307 2.198749809663789e-12 7.080064153721435e-10 2.368684742928215e-07 0.00021533084367481665 0.33801204255393397
308 2.1988535061344567e-12 7.080064504517176e-10 2.3564868714700794e-07 0.0002103505874858604 0.3372037458215815
309 2.1989501876890622e-12 7.080064590763274e-10 2.337670080988848e-07 0.00020549334402167303 0.33638575380650554
310 2.1988525767366495e-12 7.08006404077683e-10 2.3115356187614367e-07 0.00020075584687021246 0.3355581004101028
311 2.198742386214367e-12 7.080063555191634e-10 2.2805066440188845e-07 0.00019613494013175523 0.3347208213159725
312 2.198645053310194e-12 7.080063514844408e-10 2.2458780970820279e-07 0.00019162753699381187 0.3338739540265329
313 2.1985344625340445e-12 7.080062840307464e-10 2.1880722462535513e-07 0.00018723065771654137 0.3330175378947173
314 2.1986385906550636e-12 7.080062578227117e-10 2.1363889698943977e-07 0.00018294138716652575 0.3321516141510586
315 2.1987426498426793e-12 7.080062227081656e-10 2.088769382687987e-07 0.00017875691078629994 0.33127622592647055
316 2.1986311749504836e-12 7.080061975660187e-10 2.044991387347912e-07 0.00017467447446625696 0.3303914182710136
317 2.1986242340255116e-12 7.080061945771569e-10 2.00398363624638e-07 0.0001706914170464395 0.32949723816889565
318 2.1987352738538085e-12 7.08006191134583e-10 1.963761467728694e-07 0.00016680513742121957 0.32859373454994334
319 2.198728121018305e-12 7.080061834876626e-10 1.927759114853375e-07 0.00016301312024879746 0.3276809582977685
320 2.1988391351236768e-12 7.080061555728348e-10 1.8920486715169878e-07 0.00015931290809504832 0.3267589622548379
321 2.198735018003865e-12 7.080061802229238e-10 1.8559256737742735e-07 0.00015570212301575779 0.3258278012246193
322 2.1988462548707193e-12 7.080061868741614e-10 1.8173789997408001e-07 0.00015217844318271927 0.3248875319709127
323 2.1989501314267068e-12 7.080062084168914e-10 1.7787187675000984e-07 0.00014873961690412956 0.3239382132146821
324 2.198727873724992e-12 7.08006198645368e-10 1.7312698349853387e-07 0.00014538345051823452 0.322979905628462
325 2.1985129803787244e-12 7.080061591296454e-10 1.6810400984312422e-07 0.00014210781927045528 0.32201267182842125
326 2.1983048220089113e-12 7.080061702692799e-10 1.6443921901339406e-07 0.0001389106478488839 0.3211174767067824
327 2.1982014201832947e-12 7.080060174167791e-10 1.620674569264594e-07 0.00013578992524322173 0.32032925044152444
328 2.198312451076625e-12 7.080060951379549e-10 1.59598172486524e-07 0.00013274368926376575 0.31953227363402537
329 2.1985344979938456e-12 7.080061259477154e-10 1.570874197931411e-07 0.00012977003724557322 0.3187265755194104
330 2.1985275687602977e-12 7.080060707060046e-10 1.5493576489848895e-07 0.00012686711326942855 0.3179121873474018
331 2.1985273392153727e-12 7.080060937558349e-10 1.5269777571202226e-07 0.00012416097667577612 0.3170891423342116
332 2.1984232417252992e-12 7.080060502624313e-10 1.5038494580464532e-07 0.00012171465448697455 0.3162574756609168
333 2.198527767935997e-12 7.080060111687211e-10 1.482235860283101e-07 0.0001193165341847131 0.3154172244442742
334 2.1987424331496966e-12 7.080060133771683e-10 1.4678575175805198e-07 0.000116965662019452 0.314568427754008
335 2.198749360231825e-12 7.080059756064188e-10 1.4550777853781788e-07 0.00011466110938597066 0.3137111266009466
336 2.1989577414553924e-12 7.080059988577871e-10 1.4442725235194549e-07 0.00011240196233244475 0.31284536393410917
337 2.1991719892636514e-12 7.080059411338571e-10 1.4347911158294686e-07 0.00011018732791280404 0.3119711846270474
338 2.1993870841531197e-12 7.08005947702525e-10 1.4271045356119616e-07 0.00010801632809248613 0.311088635466415
339 2.1993866362242662e-12 7.080058511697855e-10 1.4195084497225797e-07 0.0001058881043257268 0.310197765139729
340 2.1993866317465934e-12 7.080059669616095e-10 1.412208227851562e-07 0.00010380181267276314 0.30929862422153087
341 2.1993935568278307e-12 7.080058536718885e-10 1.4036991687313082e-07 0.00010175662798318029 0.3083912651583336
342 2.199601730537585e-12 7.080059863605049e-10 1.3966578639822938e-07 9.975173936440553e-05 0.3074757422524057
343 2.1999274064560445e-12 7.080059521870594e-10 1.3877788808663497e-07 9.77863537224725e-05 0.306552111644419
344 2.199927377916563e-12 7.08005914969796e-10 1.3772298482500667e-07 9.585969190802036e-05 0.30562043129503147
345 2.199920478112233e-12 7.080058991564436e-10 1.3650627541285438e-07 9.397099163037712e-05 0.3046807609654394
346 2.1999269617554475e-12 7.080059167572387e-10 1.3513301179538592e-07 9.211950422949756e-05 0.303733162196937
347 2.1999206744586694e-12 7.080059071916482e-10 1.339070368869274e-07 9.030449704971097e-05 0.3027776982895193
348 2.2001425146185483e-12 7.080059446791928e-10 1.3004303497172844e-07 8.85252507226179e-05 0.3018144342796009
349 2.20023944228944e-12 7.080059301333708e-10 1.2604289100974065e-07 8.678106110013601e-05 0.3008434369169072
350 2.2001275460509295e-12 7.080059255799633e-10 1.222085393520644e-07 8.507123695198249e-05 0.2998647746404359
351 2.2000236505430475e-12 7.080059362487252e-10 1.1853280665247499e-07 8.339510154784348e-05 0.2988785175536499
352 2.200127937271092e-12 7.080059056263791e-10 1.1500880765295614e-07 8.175199064494558e-05 0.29788473739889754
353 2.2000234255532482e-12 7.080058740307212e-10 1.1162994327588584e-07 8.014125390750783e-05 0.2968835075315028
354 2.1999195765883127e-12 7.080059036524355e-10 1.0838989611016317e-07 7.85622533244272e-05 0.29587490289223456
355 2.2000310239923725e-12 7.080059010194209e-10 1.052827398231294e-07 7.701436469982555e-05 0.2948589999798267
356 2.199926908140762e-12 7.080058729160636e-10 1.0230289113306248e-07 7.549697494943649e-05 0.2938358768227121
357 2.1998161392747015e-12 7.080058160909551e-10 9.9444391982062e-08 7.400948298228347e-05 0.29280561295013474
358 2.199711877600701e-12 7.080058412981967e-10 9.670210473739848e-08 7.25512995117113e-05 0.2917682893627789
359 2.199816355365842e-12 7.080058720001797e-10 9.40710230764282e-08 7.112184704410207e-05 0.2907239885029489
360 2.1999274124136796e-12 7.080058696280353e-10 9.154639646688779e-08 6.972055847621265e-05 0.2896727942239318
361 2.1998233057715967e-12 7.080058990627241e-10 8.912367874778e-08 6.834687863345148e-05 0.2886244177389721
362 2.1997122939804264e-12 7.080059165691943e-10 8.679853569296617e-08 6.700026394720088e-05 0.2875702776137748
363 2.1999343433647053e-12 7.080059239915813e-10 8.456683184308955e-08 6.568018137613393e-05 0.2865092789481295
364 2.199823327311793e-12 7.080059525317557e-10 8.242462303497093e-08 6.438610803104433e-05 0.28544151613927815
365 2.2000384379379096e-12 7.080058982986901e-10 8.036814587499368e-08 6.311752802795717e-05 0.284367084707302
366 2.1999204861321325e-12 7.080059653385649e-10 7.839381102905086e-08 6.187393732856402e-05 0.28328599247981817
367 2.199815936988908e-12 7.080059986146475e-10 7.650067720376494e-08 6.051157443281069e-05 0.2821981709802798
368 2.1997122709649773e-12 7.080060281727954e-10 7.468292300974617e-08 5.89501775241249e-05 0.2811037450208343
369 2.199927408799674e-12 7.080060382307985e-10 7.293740440653116e-08 5.74295588730863e-05 0.2800028380047716
370 2.1998092144388977e-12 7.080060582560716e-10 7.126114097246764e-08 5.594864389844338e-05 0.27889557208183513
371 2.199920227128808e-12 7.080060415576771e-10 6.965128585474195e-08 5.450638613921553e-05 0.27778206839494385
372 2.1998161450479334e-12 7.080060389425688e-10 6.810512420876311e-08 5.310176729938701e-05 0.27666244712384896
373 2.199705146737107e-12 7.080060257273878e-10 6.662005733310846e-08 5.173379242992234e-05 0.2755368277196165
374 2.1998163662616306e-12 7.080060008592856e-10 6.519360381535933e-08 5.0401488819777727e-05 0.27440532899694403
375 2.1997122903849182e-12 7.08005966974274e-10 6.382339221051952e-08 4.910398747261929e-05 0.2732680692395605
376 2.199601289454834e-12 7.080059961393058e-10 6.250715336955734e-08 4.78403726879564e-05 0.27212516629233463
377 2.1997055549533328e-12 7.080059992144638e-10 6.124271733617445e-08 4.6609727366932744e-05 0.2709767376427998
378 2.199816159111638e-12 7.080059547918055e-10 6.002800964477272e-08 4.5411159703238375e-05 0.26982290048895247
379 2.1997053323064252e-12 7.080059038360494e-10 5.8861042104649445e-08 4.424382048745363e-05 0.2686637717993149
380 2.19960820460933e-12 7.080058785402187e-10 5.773991185658635e-08 4.310688624236452e-05 0.26749946836287697
381 2.199816834627729e-12 7.080058122738974e-10 5.666279691243454e-08 4.19995543939861e-05 0.26633068730657283
382 2.1997051636779207e-12 7.08005869778416e-10 5.562795321444197e-08 4.092104422129356e-05 0.2651569927903671
383 2.2000312539400234e-12 7.080057915617693e-10 5.463370594509305e-08 3.968122044496308e-05 0.2639784703686321
384 2.200246368561966e-12 7.080058200680501e-10 5.367845723234908e-08 3.8348380625984405e-05 0.2627952362899545
385 2.2004543362302617e-12 7.080058435601483e-10 5.276066779747473e-08 3.706227407204955e-05 0.26160740675424954
386 2.2006687614690125e-12 7.080057855679571e-10 5.187886509016631e-08 3.5821217573954826e-05 0.2604150979282268
387 2.2006756808468258e-12 7.080058385080019e-10 5.1031638261247844e-08 3.462358958915922e-05 0.2592184259565572
388 2.2006689917630974e-12 7.080058465511584e-10 5.021763179820898e-08 3.346782723437004e-05 0.25801750696920966
389 2.2006752634473908e-12 7.080058166516904e-10 4.9921597626849144e-08 3.235242456568482e-05 0.25681245708674094
390 2.2008838183290303e-12 7.080058225727596e-10 4.995233271772338e-08 3.127593122411106e-05 0.25560339241984503
391 2.2008831753707648e-12 7.080058201872699e-10 4.997943176304787e-08 3.0237061906062764e-05 0.25439042906246256
392 2.2008903168925957e-12 7.08005755132963e-10 5.001047437156332e-08 2.9234292727945316e-05 0.2531736830900767
393 2.200883394248545e-12 7.080056991805374e-10 5.0037812964399084e-08 2.8266360203341204e-05 0.25195327055488015
394 2.201209309796082e-12 7.080056377326228e-10 5.0063480715093084e-08 2.7332053800442524e-05 0.25072930747519717
395 2.2012090754569627e-12 7.080056595491032e-10 5.00872039260027e-08 2.6430145591941893e-05 0.2495019098245722
396 2.2012021423937103e-12 7.080056911977705e-10 5.010837852975753e-08 2.5559499587651735e-05 0.24827119352063354
397 2.201417234663175e-12 7.080055777520455e-10 5.0127947230937204e-08 2.471897426942964e-05 0.2470372744104582
398 2.2014235259215436e-12 7.080056238750161e-10 5.014655816695834e-08 2.401811516889211e-05 0.24580026825678677
399 2.201632330692942e-12 7.080056275312117e-10 5.0164599716574905e-08 2.343865648412066e-05 0.24456029072376442
400 2.201728605577987e-12 7.08005614033455e-10 4.943042659691227e-08 2.287451158664405e-05 0.2433174573513279
401 2.20162404073415e-12 7.080055135361141e-10 4.798563616033907e-08 2.232524026309217e-05 0.242071883541026
402 2.201728804409979e-12 7.080053601045031e-10 4.641314109859195e-08 2.1790411989586245e-05 0.24082368454042352
403 2.2016242916430235e-12 7.080052806608404e-10 4.491506743217933e-08 2.1269612396648436e-05 0.23957297542257464
404 2.201735498849747e-12 7.080053315026185e-10 4.349843685031397e-08 2.0762436312572527e-05 0.2383198710658957
405 2.2018398156047777e-12 7.080054124370516e-10 4.2161595248305615e-08 2.0268493725878537e-05 0.2370644861337336
406 2.2017281773384403e-12 7.080054153217978e-10 4.089627733319503e-08 1.97874031754141e-05 0.2358069350535597
407 2.2018391659097994e-12 7.080054136466529e-10 3.9695471902708225e-08 1.931879847040181e-05 0.2345473319958474
408 2.2017279313507387e-12 7.080053852310261e-10 3.85516734533432e-08 1.886232045910894e-05 0.23328579085272036
409 2.20183892605005e-12 7.080053831547804e-10 3.744767152071036e-08 1.8417625894407818e-05 0.23202242521662864
410 2.2017283331498188e-12 7.080054051771338e-10 3.640295483206147e-08 1.7984376854067703e-05 0.23075734835819425
411 2.2018393918499505e-12 7.080054059461967e-10 3.54168608150139e-08 1.7562251083635578e-05 0.2294906732046147
412 2.201950194295587e-12 7.080053777086321e-10 3.451803310865179e-08 1.715093069484952e-05 0.22822251231791132
413 2.2018463067847715e-12 7.080052623766212e-10 3.3663663238967064e-08 1.6434821284365886e-05 0.22695297787310992
414 2.2019508344671584e-12 7.080053636961121e-10 3.284463956893013e-08 1.570120861069492e-05 0.2256821816364616
415 2.2018461036920844e-12 7.08005372424265e-10 3.208287162351005e-08 1.500014962125708e-05 0.22441023494372753
416 2.2019436853911542e-12 7.080054093002162e-10 3.1311396339954075e-08 1.4330226313799627e-05 0.2231372486785683
417 2.2021581665878096e-12 7.080054379944178e-10 3.036421760067581e-08 1.369008065836391e-05 0.22186333325105792
418 2.2022619837802398e-12 7.080054133621784e-10 2.9026878837935542e-08 1.3078411962135834e-05 0.22058859857634627
419 2.202150750220093e-12 7.080054123541595e-10 2.7799153216339172e-08 1.2493974418736863e-05 0.2193131540535209
420 2.2022615647568125e-12 7.08005427384494e-10 2.669543243165206e-08 1.193557476821129e-05 0.21803710854596978
421 2.2023729810793596e-12 7.080053978416527e-10 2.560216417339657e-08 1.1402432309728578e-05 0.21676057035917629
422 2.202476844789907e-12 7.080054148896254e-10 2.4663312889314563e-08 1.0894322830760308e-05 0.2154836472200875
423 2.2023653845629424e-12 7.080054098934924e-10 2.388475329723864e-08 1.0409053716178854e-05 0.2142064462575592
424 2.2024766426039748e-12 7.080054356181083e-10 2.3291516083821307e-08 9.945833917685477e-06 0.212929073982597
425 2.202691740496756e-12 7.080054017604196e-10 2.2804869682199488e-08 9.503496289963863e-06 0.21165163626995862
426 2.20269173263986e-12 7.080054323613492e-10 2.2315244454884655e-08 9.081055284927677e-06 0.21037423833691954
427 2.2026915337598474e-12 7.080054100570694e-10 2.2279416891683082e-08 8.677614494624972e-06 0.2090969847253202
428 2.202691724623809e-12 7.080054131887682e-10 2.3399010598228315e-08 8.292311659902961e-06 0.20781997928306126
429 2.2025805016824373e-12 7.080054336301716e-10 2.43137710734799e-08 7.924317837628033e-06 0.20654332514615414
430 2.202476406595749e-12 7.080053998062633e-10 2.405338501304872e-08 7.572837156726648e-06 0.2052671247217817
431 2.202580693051789e-12 7.080054002444272e-10 2.367783692161979e-08 7.2371071137785575e-06 0.20399147966794817
432 2.2025874231451585e-12 7.080053686721303e-10 2.142836006541983e-08 6.916399255264758e-06 0.20271649087845975
433 2.20280277687391e-12 7.080052500736147e-10 1.9653813648576154e-08 6.610019974211873e-06 0.20144225846631988
434 2.2030172117355595e-12 7.080053678464059e-10 1.8391713390680197e-08 6.317311088241842e-06 0.20016888174735137
435 2.2033433272904672e-12 7.080053406995386e-10 1.73507102786684e-08 6.0376498749656776e-06 0.19889645922418372
436 2.2035580159149623e-12 7.080053722300728e-10 1.641919902821831e-08 5.77044834471155e-06 0.19762508857087396
437 2.2036618649249218e-12 7.08005348707439e-10 2.254931566325173e-08 5.5151516863268256e-06 0.19635486661788215
438 2.2035505846775828e-12 7.080053177133189e-10 2.2494234896352653e-08 5.271235992479013e-06 0.1950858893374608
439 2.2036616041881152e-12 7.08005340370829e-10 2.243914409250345e-08 5.052238477911738e-06 0.19381825182946677
440 2.2037656925425257e-12 7.08005311632207e-10 2.238449945410665e-08 4.852869417958103e-06 0.1925520483075916
441 2.2038695743901006e-12 7.08005344812134e-10 2.0495312666986664e-08 4.661468151496205e-06 0.19128737208597388
442 2.203869341790675e-12 7.080053185221827e-10 1.9381057643434048e-08 4.4777194046987e-06 0.19002431556637162
443 2.2037721730784817e-12 7.080053438541774e-10 1.8396775152929953e-08 4.3013201713440515e-06 0.18876297022563351
444 2.203661581390717e-12 7.080053686479207e-10 1.758062806005133e-08 4.131978931940045e-06 0.18750342660363917
445 2.2035505811883706e-12 7.080053263747307e-10 1.6725658445005584e-08 3.969415040556482e-06 0.186245774291658
446 2.203446484796302e-12 7.08005363380314e-10 1.6363099873718125e-08 3.813358255674405e-06 0.18499010192123183
447 2.203550784590826e-12 7.080053179300342e-10 1.5822679815407194e-08 3.663548379958446e-06 0.18373649715323725
448 2.203654679279006e-12 7.080052984184849e-10 1.5498185694890352e-08 3.519734971704918e-06 0.18248504666762116
449 2.2037654756139116e-12 7.080052931323945e-10 1.48185270120154e-08 3.381677096254756e-06 0.18123583615351216
450 2.203661373172219e-12 7.080052881916817e-10 1.4606436617907873e-08 3.249143086610698e-06 0.179988950299733
451 2.2037656987101536e-12 7.080052286304707e-10 1.3997104251748538e-08 3.12191030177072e-06 0.17874611344784375
452 2.2038767317849932e-12 7.080052562487883e-10 1.3591597621114517e-08 2.9997648702734403e-06 0.17750732913432923
453 2.2040913748454648e-12 7.080052139188726e-10 1.4124964608301718e-08 2.882501417997246e-06 0.176271050854932
454 2.2041954366456977e-12 7.080051309863477e-10 1.827285474876886e-08 2.769922784265612e-06 0.1750373607291697
455 2.2040909363482712e-12 7.080051082445336e-10 1.805705450942324e-08 2.6618397304561785e-06 0.1738063397686265
456 2.203987259099006e-12 7.080050719268205e-10 1.755670525392218e-08 2.5580706463418766e-06 0.1725779934115173
457 2.204091362127697e-12 7.080050701457939e-10 1.7080276899071197e-08 2.4584412597700553e-06 0.17135240383741762
458 2.204195442545139e-12 7.080050693016972e-10 1.6626673769685987e-08 2.36278435206551e-06 0.1701296561258892
459 2.2040840062160966e-12 7.08005067832197e-10 1.6194846645131306e-08 2.2709394833375303e-06 0.16890983357469774
460 2.203979901594617e-12 7.080050648396518e-10 1.578379034699497e-08 2.182752727007691e-06 0.16769301776010404
461 2.2040841951055538e-12 7.080050613532178e-10 1.539254307315299e-08 2.0980764115593026e-06 0.16647928859182948
462 2.2039796986198284e-12 7.080050328858904e-10 1.5020183906291386e-08 2.0167688785809438e-06 0.16526872436256937
463 2.2040841776549957e-12 7.080049954446133e-10 1.4665831677517385e-08 1.9386942449914877e-06 0.16406140179220702
464 2.2041947944049888e-12 7.080049372997619e-10 1.4328688021722797e-08 1.8637221738578503e-06 0.16285739606760927
465 2.2043060177282302e-12 7.080049452452417e-10 1.4008170548861134e-08 1.791727655285734e-06 0.1616567808785103
466 2.2041950135545266e-12 7.080049379971963e-10 1.3703506042692455e-08 1.722590793284475e-06 0.16045962844995454
467 2.2040909057659383e-12 7.08004874783492e-10 1.3413994021335484e-08 1.6561966051871326e-06 0.15926600957190176
468 2.203980122043089e-12 7.080049028122824e-10 1.3138934583487137e-08 1.5924348147902128e-06 0.1580759936262442
469 2.2040841888373774e-12 7.080049051616321e-10 1.2877640723556728e-08 1.5311996672395024e-06 0.15688964860932614
470 2.203979890901796e-12 7.080049402307251e-10 1.2629446462705383e-08 1.4723897418597268e-06 0.15570704140914893
471 2.203869093095228e-12 7.08004937234135e-10 1.2393711157808097e-08 1.4161974743166275e-06 0.1545282369702962
472 2.2039801261568934e-12 7.080049355881515e-10 1.2169818549857007e-08 1.3622722799561359e-06 0.15335329930413533
473 2.2040772792440348e-12 7.080049329160584e-10 1.1919671961392283e-08 1.3104797100277762e-06 0.15218229108357237
474 2.204409914048021e-12 7.080049044181447e-10 1.1489314577636453e-08 1.2607365864102051e-06 0.15101527374693557
475 2.2047221281508723e-12 7.08004813625197e-10 1.107598359218403e-08 1.2129604547474752e-06 0.14985230739441058
476 2.2049365916576155e-12 7.080047494330543e-10 1.0678889140184515e-08 1.17639152078001e-06 0.1486934508638107
477 2.2049359281751358e-12 7.080047182892244e-10 1.0400439398908805e-08 1.141691041543384e-06 0.14753876174140426
478 2.2051512087216906e-12 7.080046824738338e-10 1.0196441401753103e-08 1.108280146926945e-06 0.14638829636360579
479 2.2053591655152823e-12 7.080047140622611e-10 9.997895378070081e-09 1.0761108320155258e-06 0.1452421098348774
480 2.205358504334462e-12 7.08004738072832e-10 9.80449052245108e-09 1.0451366397794223e-06 0.14410025604247606
481 2.2053584732141253e-12 7.080047390098481e-10 9.616861320935665e-09 1.0153121106830812e-06 0.14296278766872855
482 2.2055733587138645e-12 7.080047484425683e-10 9.436013316132595e-09 9.86594919888058e-07 0.1418297562029553
483 2.205573133618603e-12 7.080047808060211e-10 9.259857706978687e-09 9.596461245143664e-07 0.1407012119533095
484 2.205788443983923e-12 7.080047767794455e-10 9.088548133944084e-09 9.508789531056549e-07 0.1395772040584194
485 2.2057882368214173e-12 7.080047498554212e-10 8.922299313879561e-09 9.424401034099216e-07 0.13845778051504354
486 2.206003353568609e-12 7.06172594893074e-10 8.761332282223108e-09 9.343173707638334e-07 0.13734298817498053
487 2.2060031368982482e-12 6.997547432614416e-10 8.605847497556681e-09 9.264989936651542e-07 0.13623287270801548
488 2.2061072045728885e-12 6.935997715371015e-10 8.455984351176797e-09 9.189736359519333e-07 0.13512747864073027
489 2.2059959640993535e-12 6.876969251866006e-10 8.311805832558265e-09 9.117303795991086e-07 0.1340268493666737
490 2.2058988093059275e-12 6.82035919027216e-10 8.17328941430048e-09 9.047587100154435e-07 0.13293102715463828
491 2.2059968308953044e-12 6.766068679584868e-10 8.040342503399692e-09 8.980484992712174e-07 0.13184005315690278
492 2.2058921142265113e-12 6.7140037697336e-10 7.91281408788939e-09 8.915899891006521e-07 0.1307539674192872
493 2.2060035702256833e-12 6.668295887015744e-10 7.790810092362771e-09 8.853737867221113e-07 0.12967280888612295
494 2.2058992788518466e-12 6.624967984904506e-10 7.674401417672054e-09 8.793908446402705e-07 0.1285966154096491
495 2.205781739250001e-12 6.500623697102216e-10 7.562838196055536e-09 8.736324541852546e-07 0.1275254237589424
496 2.2058925638106914e-12 6.386032981791934e-10 7.508671013851853e-09 8.680902246693961e-07 0.12645926962801102
497 2.2061143668890105e-12 6.28038767927649e-10 7.508671023382984e-09 8.627560804503785e-07 0.1253981876426657
498 2.2062115272613408e-12 6.225449973320476e-10 7.508671022405514e-09 8.57622245806208e-07 0.12434221137359792
499 2.206322333623858e-12 6.225449928255654e-10 7.508671103186289e-09 8.526812289921872e-07 0.12329137333928689
500 2.206218019532488e-12 6.225449812811863e-10 7.508671211062183e-09 8.479258228177991e-07 0.12224570501026857
501 2.206107217283627e-12 6.225449859511132e-10 7.508671198969775e-09 8.433489888219586e-07 0.12120523682357333
502 2.2062115110203498e-12 6.225449925810131e-10 7.508671304363464e-09 8.389439538474385e-07 0.12016999819128736
503 2.206433351245355e-12 6.225449872576412e-10 7.508671387240376e-09 8.347043443488773e-07 0.11914001750817431
504 2.206322105778131e-12 6.225449892423719e-10 7.508671481636326e-09 8.306240123861326e-07 0.11811532215990084
505 2.2064333293026226e-12 6.225449623187061e-10 7.508671514941136e-09 8.271283857918683e-07 0.1170959385316323
506 2.2063220754379495e-12 6.225449918923722e-10 7.508671580849694e-09 8.272195122214076e-07 0.11608189201683046
507 2.2064259336751936e-12 6.225449927753873e-10 7.508671590330281e-09 8.273094640298862e-07 0.11507320702601823
508 2.206307570728888e-12 6.225449824530267e-10 7.508671672382222e-09 8.273982535859335e-07 0.11406990699557093
509 2.2065293620784117e-12 6.225449845706584e-10 7.508671641209428e-09 8.27485896353951e-07 0.11307201439659448
510 2.206744694008742e-12 6.225449929442105e-10 7.50867172594691e-09 8.275724043678835e-07 0.1120795507438721
511 2.206744040153145e-12 6.225449985900394e-10 7.508671765257449e-09 8.276577905737488e-07 0.11109253660487789
512 2.206744217151829e-12 6.225449926146001e-10 7.508671734398965e-09 8.27742071293557e-07 0.11011099160885762
513 2.206744222897787e-12 6.225449806410582e-10 7.508671798837129e-09 8.278252565650977e-07 0.10913493445774256
514 2.206744253797599e-12 6.225449778234794e-10 7.508671788274395e-09 8.279073624804351e-07 0.108164382933681
515 2.2069593274411693e-12 6.225449850563109e-10 7.508671720621506e-09 8.279883991093192e-07 0.1071993539061097
516 2.207278304491157e-12 6.22544997032124e-10 7.508671781962158e-09 8.280683821076875e-07 0.10623986334328925
517 2.207603994484309e-12 6.225449788237923e-10 7.508671799873778e-09 8.281473213890769e-07 0.10528592632169481
518 2.2075968277173297e-12 6.225449930602823e-10 7.508671876898837e-09 8.282252324689914e-07 0.10433755703564404
519 2.20761025715826e-12 6.225449939325697e-10 7.508671954045868e-09 8.283021244196486e-07 0.1033947688075551
520 2.207812125256099e-12 6.225449733467927e-10 7.508671958310634e-09 8.283780125087986e-07 0.10245757409580847
521 2.208026377925009e-12 6.225449957221781e-10 7.508671989151729e-09 8.157749456529083e-07 0.10152598450521583
522 2.208248395641999e-12 6.225449996696825e-10 7.508672059815607e-09 7.964696163094998e-07 0.10060001079670075
523 2.2081302087423995e-12 6.225449695352595e-10 7.508672013836795e-09 7.776883113118365e-07 0.09967966289833023
524 2.208025915861789e-12 6.225449751723756e-10 7.508672006917936e-09 7.59416905794652e-07 0.09876494991345029
525 2.2079079437159663e-12 6.200968234560845e-10 7.508672036188828e-09 7.416416287464663e-07 0.09785588013063021
526 2.2080189445670506e-12 6.159157301912041e-10 7.508672045099425e-09 7.243490596263623e-07 0.09695246103818145
527 2.2081299773580663e-12 6.118739924814673e-10 7.50867204791318e-09 7.075261245143153e-07 0.09605469932740986
528 2.2080189416203727e-12 6.054349123722841e-10 7.50867208254911e-09 6.911600912057824e-07 0.09516260070002934
529 2.20790790790505e-12 5.941555093359131e-10 7.5086720548685e-09 6.752385638026164e-07 0.0942761704546538
530 2.2078107990139487e-12 5.937596760063679e-10 7.508672044682173e-09 6.597494760181799e-07 0.09339541295067776
531 2.2077973669571222e-12 5.937595422915014e-10 7.50867206984691e-09 6.446810841779265e-07 0.0925203317927881
532 2.2079149081142723e-12 5.937595210359865e-10 7.508671998459784e-09 6.30021960439367e-07 0.09165092983952017
533 2.2080189406366886e-12 5.937595049469322e-10 7.508672004894707e-09 6.15760985572798e-07 0.09078720921358895
534 2.2079146300211344e-12 5.937594956223658e-10 7.508672039334897e-09 6.018873410729365e-07 0.08992983219147174
535 2.2076930368030494e-12 5.937594150450161e-10 7.508672097685791e-09 5.883905025555472e-07 0.08907867860175561
536 2.207692837875279e-12 5.937593179410218e-10 7.508672109115973e-09 5.752602305625319e-07 0.08823318370224174
537 2.207484873194667e-12 5.93759206329101e-10 7.508672168929325e-09 5.624865639692415e-07 0.08739334692013732
538 2.2075963588797834e-12 5.937591184220395e-10 7.508672149287596e-09 5.500598130791571e-07 0.08655916932341384
539 2.2075963733060104e-12 5.937588469328587e-10 7.508672185057733e-09 5.379705511584095e-07 0.0857306511796984
540 2.2076033164743568e-12 5.937588455228963e-10 7.508672190431619e-09 5.262096078787722e-07 0.08490779173595138
541 2.2076035092733886e-12 5.937588219822131e-10 7.508672192372569e-09 5.147680622864875e-07 0.08409058927065366
542 2.2074927321677998e-12 5.937589000397847e-10 7.508672199401547e-09 5.036372363687812e-07 0.08327904132126765
543 2.2073951656669843e-12 5.937588253789966e-10 7.508672262288078e-09 4.928086878188711e-07 0.08247314465558234
544 2.2075000714728406e-12 5.937586545057097e-10 7.508672275058256e-09 4.822742038506806e-07 0.08167289527363
545 2.207395587201305e-12 5.937586559762255e-10 7.508672287975827e-09 4.720257948831857e-07 0.08087828844383127
546 2.207610923339809e-12 5.937585650350937e-10 7.508672373859873e-09 4.6205568873871773e-07 0.08008931869507525
547 2.2074996975168606e-12 5.937584572529008e-10 7.508672382220052e-09 4.5235632464916495e-07 0.07930597985256613
548 2.2077147821230413e-12 5.937583703306514e-10 7.508672380117468e-09 4.4292034742876097e-07 0.07852826506397767
549 2.2078117123966245e-12 5.937584281903404e-10 7.508672467273316e-09 4.337406019774924e-07 0.07775616686101368
550 2.2080332885475585e-12 5.937583446442332e-10 7.508672560306027e-09 4.2481012768324614e-07 0.07698967718436282
551 2.208026120461958e-12 5.937583318020088e-10 7.508672578210767e-09 4.18168115344679e-07 0.07622878725671575
552 2.2080328413260838e-12 5.937581670915132e-10 7.508672579491143e-09 4.1559304091047947e-07 0.07547348767268927
553 2.2082412137932627e-12 5.937580618795891e-10 7.508672577934136e-09 4.15593013428852e-07 0.07472376839954162
554 2.2082410184501635e-12 5.937581320719836e-10 7.508672590283784e-09 4.155929858651093e-07 0.07397961875015086
555 2.2082477224559974e-12 5.937582560813582e-10 7.50867257842611e-09 4.1559295843914313e-07 0.07324102745334377
556 2.2082410006701303e-12 5.937582504407436e-10 7.508672588159819e-09 4.155929309523717e-07 0.07250798261138461
557 2.2084559024248134e-12 5.937581560387588e-10 7.47578097977678e-09 4.1559290345371465e-07 0.07178047168051081
558 2.2086709842317653e-12 5.937579971905869e-10 7.348115143096326e-09 4.155928759244082e-07 0.0710584808971314
559 2.2088858700579e-12 5.937579973676692e-10 7.230102469852076e-09 4.155928484173905e-07 0.07034199564196922
560 2.2092117777859914e-12 5.937579032534661e-10 7.121116062631367e-09 4.15592820845586e-07 0.06963100117687875
561 2.209204635984086e-12 5.937578813002263e-10 7.020551375731664e-09 4.155927932881582e-07 0.06892550616494328
562 2.209211347764735e-12 5.937578686795648e-10 6.927830739960464e-09 4.1559276579667695e-07 0.06822547767202797
563 2.2094194847221783e-12 5.937577726014928e-10 6.877298781865941e-09 4.1559273841377455e-07 0.06753090052523397
564 2.209641117119013e-12 5.937577992331605e-10 6.877298804527446e-09 4.155927110177784e-07 0.06684175034605663
565 2.2097382358624522e-12 5.937577901770821e-10 6.8772988163529085e-09 4.1559268332433243e-07 0.06615802934549408
566 2.209841644314713e-12 5.937577729256497e-10 6.8772988127336715e-09 4.155926559318574e-07 0.06547971167428748
567 2.209737331130004e-12 5.937578690989753e-10 6.87729879587291e-09 4.1559262836161e-07 0.0648067805034864
568 2.209626319090456e-12 5.937578541306509e-10 6.877298768095669e-09 4.155926009159087e-07 0.06413919531099194
569 2.2095224206976077e-12 5.937577629231347e-10 6.877298792953617e-09 4.1559257312724007e-07 0.0634769330968853
570 2.2094116154822217e-12 5.937577774809551e-10 6.877298815085043e-09 4.1559254568890963e-07 0.06281997775781364
571 2.2093073497758297e-12 5.937577874873848e-10 6.8772988223128466e-09 4.155925181479764e-07 0.06216831263561347
572 2.20941163625297e-12 5.937575750880657e-10 6.877298871802351e-09 4.1559249063248507e-07 0.061521920541707624
573 2.2093143074312005e-12 5.937575841270283e-10 6.877298908509193e-09 4.1559246295540114e-07 0.06088072960898752
574 2.2094187950206096e-12 5.937575038482436e-10 6.877298970466039e-09 4.155924354183568e-07 0.06024478639717411
575 2.2093075679744192e-12 5.937575624717034e-10 6.877298949574804e-09 4.1559240778692217e-07 0.05961407131692588
576 2.2094118854455167e-12 5.937575626224192e-10 6.8772990307906406e-09 4.1559238020694236e-07 0.058988561854728935
577 2.2095226691550105e-12 5.937574793532934e-10 6.877298996907317e-09 4.155923526282133e-07 0.05836823671415803
578 2.209418375161188e-12 5.937573960245545e-10 6.87729906646789e-09 4.1559232507556645e-07 0.057753073359056606
579 2.2095228833505136e-12 5.937571213292928e-10 6.877299067852435e-09 4.155922974259597e-07 0.05714305133028952
580 2.2096336873814085e-12 5.937572761504244e-10 6.877299071668103e-09 4.1559226986999527e-07 0.05653814982940298
581 2.2095224428345304e-12 5.937572726690604e-10 6.877299070665197e-09 4.155922423851193e-07 0.05593834778945985
582 2.2096339071389738e-12 5.937571282811404e-10 6.87729911940219e-09 4.1559221498831255e-07 0.055343623835487035
583 2.209737781757957e-12 5.93756939797277e-10 6.877299218585394e-09 4.072682641028142e-07 0.054753956123033826
584 2.2098483631352995e-12 5.937569055697535e-10 6.877299250447783e-09 4.026614692213157e-07 0.05416932226110169
585 2.209744279689734e-12 5.937570652393354e-10 6.877299332811142e-09 3.998241273925761e-07 0.05358970007088118
586 2.2098490200094002e-12 5.93757011336675e-10 6.877299349789118e-09 3.971051487955017e-07 0.05301506684019003
587 2.209744498973342e-12 5.937570138825369e-10 6.87729935519491e-09 3.944994614904387e-07 0.05244539977655526
588 2.2096336998662155e-12 5.937569029432828e-10 6.877299358069577e-09 3.9200242703790454e-07 0.051880675917679954
589 2.209744706447357e-12 5.937569821174603e-10 6.877299354401759e-09 3.896095920390612e-07 0.0513208720323423
590 2.209848797976327e-12 5.937568820727322e-10 6.8772993472531065e-09 3.873166815421663e-07 0.05076596463296418
591 2.2097447059270033e-12 5.937568048240892e-10 6.877299382095463e-09 3.871585068882823e-07 0.05021592998518892
592 2.209633915710647e-12 5.937567081332405e-10 6.877299456780869e-09 3.871585039925492e-07 0.04967074411148428
593 2.2097377995579137e-12 5.937565613365683e-10 6.877299533011359e-09 3.871585009294739e-07 0.0491303828046855
594 2.2099596134113614e-12 5.937565247367834e-10 6.8772995396076184e-09 3.8715849796141075e-07 0.04859482014850889
595 2.2098418482944667e-12 5.938559965550246e-10 6.666602543282525e-09 3.871584948219573e-07 0.04806403112596416
596 2.2100634601733226e-12 5.939646741590403e-10 6.381088318119482e-09 3.8715849180792285e-07 0.047537991042804
597 2.2102787794277175e-12 5.940691110714282e-10 6.112041182081796e-09 3.8715848873195484e-07 0.047016675038563216
598 2.2104865372609725e-12 5.941692259543427e-10 5.859723809850806e-09 3.7955278327729706e-07 0.04650005805027761
599 2.2107011828867634e-12 5.942652627122483e-10 5.808659994594694e-09 3.719944544863185e-07 0.04598811482348801
600 2.2109086850915998e-12 5.943573947536025e-10 5.808659987785174e-09 3.650690550683528e-07 0.045480819791563265
601 2.2111233121043187e-12 5.944458861303989e-10 5.8086599977822395e-09 3.5745200371566896e-07 0.04497814734872849
602 2.2111230674145427e-12 5.945306498074117e-10 5.808660021494144e-09 3.504581274818872e-07 0.04448010305267551
603 2.211123069147323e-12 5.946122202624851e-10 5.808659973869752e-09 3.4364285579616344e-07 0.04398662844673148
604 2.211116580064222e-12 5.946903190636196e-10 5.808659836632784e-09 3.370016213968473e-07 0.04349769706312224
605 2.2113382118046504e-12 5.947652422073318e-10 5.808659865004539e-09 3.33001272710181e-07 0.04301328265255969
606 2.211553516448741e-12 5.948373725506336e-10 5.808659881748392e-09 3.3089913204777e-07 0.04253335895411428
607 2.2115461445455238e-12 5.949064356325227e-10 5.8086598783071116e-09 3.2904447145685554e-07 0.04205789957799911
608 2.211552848881924e-12 5.949727771873299e-10 5.808659869923142e-09 3.2685450504555335e-07 0.041586878012314116
609 2.2115458867010904e-12 5.95036387500335e-10 5.808659880175819e-09 3.2490930994875313e-07 0.041120375014455125
610 2.2115526172921102e-12 5.950974712200444e-10 5.808659867709526e-09 3.230137793737982e-07 0.040658701160012876
611 2.2117609994949376e-12 5.951561323400532e-10 5.8830500349997685e-09 3.2339926335835997e-07 0.04020137483938787
612 2.2116495454001475e-12 5.952123141688297e-10 5.910410002095225e-09 3.212677394758951e-07 0.03974836920346972
613 2.2118643978923195e-12 5.952663744557293e-10 5.941889812446086e-09 3.1662180641689646e-07 0.03929965733095505
614 2.211975213802238e-12 5.95318242990033e-10 5.9788168512078116e-09 3.118385412145295e-07 0.03885521223214371
615 2.2118641860919926e-12 5.953680063740519e-10 5.989707685144492e-09 3.0692278069428837e-07 0.03841500685314755
616 2.21197520524195e-12 5.954158318580669e-10 5.911094655521661e-09 3.0364906403492247e-07 0.03797901407996588
617 2.2121903253572038e-12 5.95461651720036e-10 5.8156641895084574e-09 2.976086519221801e-07 0.03754720673717691
618 2.2122941925031786e-12 5.929915968360924e-10 5.655754991122752e-09 2.907117306674821e-07 0.037119557603231546
619 2.2123982551203093e-12 5.891941353486051e-10 5.502685427582852e-09 2.846436087114622e-07 0.036696039409561496
620 2.2125019106580865e-12 5.892077202567089e-10 5.370257603745062e-09 3.0179121156407185e-07 0.036276624848816455
621 2.2124043074739515e-12 5.892208374865068e-10 5.235561017543566e-09 3.2054619196215054e-07 0.03586128657542459
622 2.212293941648997e-12 5.89233227302944e-10 5.232227295029776e-09 3.226076884662079e-07 0.03544999721075525
623 2.212404971638619e-12 5.892452317418772e-10 5.232242562024544e-09 2.86667944482572e-07 0.03504272934704396
624 2.2122939599445656e-12 5.892566309552867e-10 5.2322578886386235e-09 2.9214718771468664e-07 0.03463945555200536
625 2.2121829120698354e-12 5.892676080869675e-10 5.232273062204091e-09 2.7759767659010947e-07 0.03424014837379748
626 2.212293741558675e-12 5.892783252119662e-10 5.232288237848601e-09 3.194618878057645e-07 0.033844780343822364
627 2.2124051875819893e-12 5.892885756501219e-10 5.232303534163119e-09 3.1950246648269413e-07 0.033453323982935254
628 2.2123008850007023e-12 5.892985760930968e-10 5.232318739970539e-09 2.942913015442031e-07 0.033065751804513085
629 2.2121900805135584e-12 5.89307794749361e-10 5.232334007367263e-09 2.8805275488218256e-07 0.032682036316770434
630 2.212294183726756e-12 5.893168928801068e-10 5.23234912101706e-09 3.209439000474847e-07 0.03230215002956868
631 2.2121829147848777e-12 5.893256359640078e-10 5.232364339853743e-09 3.0521981122446133e-07 0.03192606565521916
632 2.212404973514216e-12 5.893339277986135e-10 5.232379446011366e-09 3.1739283124088734e-07 0.03155375554794563
633 2.212293734355726e-12 5.893419470114545e-10 5.232394524281712e-09 3.0502524307846185e-07 0.031185192250121514
634 2.2124049363797492e-12 5.893495248336167e-10 5.232409626374288e-09 3.141504758091877e-07 0.03082034832201549
635 2.212293956384017e-12 5.893571568498581e-10 5.231733299945789e-09 3.160608857472898e-07 0.03045919634562721
636 2.212182947633582e-12 5.893642805109223e-10 5.172673080490412e-09 3.107463412159012e-07 0.030101708928474268
637 2.2120788383448912e-12 5.893712673014606e-10 5.14834708142367e-09 3.058953123200081e-07 0.029747858707334315
638 2.211974989843582e-12 5.893779163158288e-10 5.074399195289949e-09 3.1595718670136423e-07 0.029397618351838795
639 2.212079304704774e-12 5.893842975966394e-10 5.00251461929133e-09 3.131589721154083e-07 0.029050960567434392
640 2.212183155126443e-12 5.89390404411746e-10 4.93264009248209e-09 3.2265769930701225e-07 0.028707858095672355
641 2.2122869857898824e-12 5.893962045544455e-10 4.864706640937685e-09 3.1961576947692254e-07 0.028368283731284975
642 2.21230066944366e-12 5.894019354585543e-10 4.812554184993172e-09 3.1992100547752834e-07 0.028032210291029563
643 2.212183151640706e-12 5.894074001750366e-10 4.765247102212212e-09 3.188977742558366e-07 0.027699610400517063
644 2.212182723351244e-12 5.894127014422057e-10 4.7194452651328785e-09 3.1755669425659436e-07 0.027370455175040616
645 2.2121827148093428e-12 5.894177183811957e-10 4.675107127346166e-09 3.1624198927288373e-07 0.02704471264536102
646 2.212398008665815e-12 5.89422461843013e-10 4.632192386504874e-09 3.131613225369512e-07 0.026722356486600776
647 2.212397817971157e-12 5.894271396955891e-10 4.590661477748572e-09 3.0725003115529386e-07 0.026403360484766193
648 2.2124047328763985e-12 5.894314417511622e-10 4.550475112388248e-09 3.019511814404032e-07 0.026087698425758078
649 2.2126131397256033e-12 5.894358923479893e-10 4.5115948721520085e-09 2.9676616948593635e-07 0.025775344124265787
650 2.2128206499867964e-12 5.89440086670671e-10 4.473982954493203e-09 2.9169243385522315e-07 0.025466271399481426
651 2.212827359249414e-12 5.894440952794059e-10 4.437602152209141e-09 2.867280897010848e-07 0.025160454086579517
652 2.213035289534225e-12 5.894479688881772e-10 4.402415385831174e-09 2.818709265264346e-07 0.02485786605002603
653 2.2132497378334583e-12 5.8945178476955e-10 4.368386473704913e-09 2.7711873768759457e-07 0.02455848119751986
654 2.213471527780933e-12 5.894552607374507e-10 4.335479675063402e-09 2.7246938513990295e-07 0.02426227348653976
655 2.2136866166167152e-12 5.894585519489687e-10 4.303659908796564e-09 2.6792095294949904e-07 0.023969216933261615
656 2.2138947962264355e-12 5.894620367035783e-10 4.272892553663531e-09 2.6347134022744847e-07 0.023679285612670794
657 2.2137833463107254e-12 5.894653463726312e-10 4.243144000562938e-09 2.591185833408942e-07 0.023392453663393587
658 2.2138943829994877e-12 5.894683906272047e-10 4.231959490737084e-09 2.55021057641393e-07 0.023108695292315802
659 2.2137833425989406e-12 5.894713837265953e-10 4.231955493638542e-09 2.5363256890449013e-07 0.022827984778903715
660 2.2138871947468518e-12 5.894743548568609e-10 4.231951854751073e-09 2.5227431987227243e-07 0.022550296479251893
661 2.2139979748161507e-12 5.894772117877862e-10 4.231948521334576e-09 2.5094564420931156e-07 0.022275697010421418
662 2.214102069036698e-12 5.894798829179725e-10 4.231945473858747e-09 2.499529474655487e-07 0.02200440812617263
663 2.213997995378999e-12 5.894824843834092e-10 4.215596017138834e-09 2.5109984920862596e-07 0.021736056038046618
664 2.214102295707401e-12 5.894850819538776e-10 4.159116808609117e-09 2.521880106295758e-07 0.02147061551740376
665 2.2139977867344245e-12 5.894874344077844e-10 4.104153778831429e-09 2.5336747587413133e-07 0.021208061450877225
666 2.2138938854319998e-12 5.894898367018352e-10 4.050657627924624e-09 2.5430925835441475e-07 0.02094836884252916
667 2.2139981886533933e-12 5.894922615361594e-10 3.998731911030839e-09 2.50261804744591e-07 0.02069151280039318
668 2.2138939079565136e-12 5.894943861365713e-10 3.948226515975384e-09 2.490563328587472e-07 0.020437468536090887
669 2.213783106361832e-12 5.894965734966649e-10 3.899043116349057e-09 2.4904689751810294e-07 0.020186211370737547
670 2.213783323485182e-12 5.894986550429786e-10 3.851140465035233e-09 2.490375365000665e-07 0.01993771673809886
671 2.213887436987781e-12 5.895004015092778e-10 3.804479557087945e-09 2.5023757310878453e-07 0.01969196017958326
672 2.213887212311793e-12 5.895023289569719e-10 3.759022702614722e-09 2.5250470985013764e-07 0.01944891734163745
673 2.2138871918006784e-12 5.895041638263136e-10 3.7147340887593005e-09 2.5070774496832375e-07 0.019208563990077934
674 2.2137831179761793e-12 5.89506046820547e-10 3.671579313594752e-09 2.527006674315985e-07 0.01897087600053387
675 2.2138941293099437e-12 5.895077383490188e-10 3.6295254529318405e-09 2.5398864157646464e-07 0.018735829333912282
676 2.2138871697894318e-12 5.895095055922181e-10 3.5885410335156966e-09 2.5757125327558623e-07 0.01850340008649737
677 2.2138869740783466e-12 5.895109233789194e-10 3.548595484805589e-09 2.615540175522342e-07 0.018273564471572794
678 2.213886745709945e-12 5.895124218072156e-10 3.509659503196237e-09 2.637717887114229e-07 0.018046298823796655
679 2.2139977600846237e-12 5.895140074780677e-10 3.471704873068134e-09 2.6052780727211405e-07 0.01782158033004244
680 2.213990832339319e-12 5.895155095536352e-10 3.4347040631228455e-09 2.5570745775161547e-07 0.01759938501191409
681 2.213782455920853e-12 5.895170664871224e-10 3.398630859734872e-09 2.541739769195217e-07 0.017379689598042272
682 2.213894124583365e-12 5.895186112755802e-10 3.3635012843945282e-09 2.529766979701651e-07 0.01716247094183087
683 2.213894323056157e-12 5.895199939559586e-10 3.3293400314195064e-09 2.517233105138463e-07 0.016947706021949106
684 2.2137902775037442e-12 5.895213225877969e-10 3.2960270465090626e-09 2.504235867181734e-07 0.01673537194338033
685 2.213894573810516e-12 5.895227607416325e-10 3.2635393290245574e-09 2.4908543377622864e-07 0.016525445939034482
686 2.213783328384896e-12 5.895241155344201e-10 3.253627618837731e-09 2.488972676280924e-07 0.016317905370381837
687 2.2136792431745352e-12 5.895254021483919e-10 3.253627591880958e-09 2.488890610598258e-07 0.016112727728330285
688 2.213561511654983e-12 5.895266908662971e-10 3.2536275885087926e-09 2.488809167965193e-07 0.01590989063296923
689 2.2134641433537622e-12 5.895277910024666e-10 3.2536276223591867e-09 2.4887283425581135e-07 0.015709371834149426
690 2.2135688597191323e-12 5.895288253568906e-10 3.253627676451247e-09 2.4886481275857037e-07 0.015511149211718233
691 2.213783776922651e-12 5.89529924409912e-10 3.253627635956797e-09 2.488568517602713e-07 0.01531520078249475
692 2.213998459723605e-12 5.895308880387845e-10 3.2536276385087636e-09 2.4884895095535153e-07 0.015121504699752361
693 2.2142133272817834e-12 5.895317697426638e-10 3.2536276284463104e-09 2.488411096423336e-07 0.01493003925166424
694 2.214213122044213e-12 5.895328872047492e-10 3.2536276034708185e-09 2.4883332728421416e-07 0.014740782862166648
695 2.2144353727362508e-12 5.895339502205799e-10 3.2536276148115028e-09 2.4882560360849055e-07 0.014553714091083135
696 2.214643528804958e-12 5.895347777310369e-10 3.2536276076653e-09 2.488179379084184e-07 0.014368811633479474
697 2.2148510453634243e-12 5.895357514953385e-10 3.2536276320371718e-09 2.4881032991262955e-07 0.014186054320210117
698 2.2150654776726613e-12 5.895365086638785e-10 3.253627679269819e-09 2.5016394843481863e-07 0.014005421119289967
699 2.2152803655033426e-12 5.895374241313809e-10 3.2536276580505884e-09 2.5453826118285805e-07 0.013826891138898283
700 2.2152729401893037e-12 5.895382236845446e-10 3.2536276296505e-09 2.5555155593749475e-07 0.013650443540172539
701 2.2154880392208563e-12 5.895389905028032e-10 3.2536276326414975e-09 2.581021841098021e-07 0.013476057552417101
702 2.2158135166073512e-12 5.895397856364994e-10 3.2536276136608044e-09 2.5878860051667295e-07 0.01330371297325462
703 2.2159173451525352e-12 5.89540496401652e-10 3.253627635984352e-09 2.58349126687789e-07 0.013133389597815986
704 2.216021231590566e-12 5.895412245593133e-10 3.2536276458713353e-09 2.5907689710103423e-07 0.012965066792332364
705 2.2159099739033318e-12 5.895420615926059e-10 3.2536276304007604e-09 2.587481009689076e-07 0.012798724431319523
706 2.2157991575130503e-12 5.895428980417306e-10 3.2536276211625707e-09 2.561549680072359e-07 0.012634491511898879
707 2.21591020233233e-12 5.895437953344182e-10 3.253627622647365e-09 2.5664220139665154e-07 0.012472364020995497
708 2.2158130229461636e-12 5.895446635821175e-10 3.2536276440380996e-09 2.5486461983146344e-07 0.012312150879601419
709 2.2159175446545068e-12 5.821737141024634e-10 3.2536276309505774e-09 2.54418637255913e-07 0.01215383270626326
710 2.2161324848449756e-12 5.685271806043653e-10 3.253627622527356e-09 2.5353271718212927e-07 0.011997390255899125
711 2.216243085684774e-12 5.552830303006208e-10 3.2536276227281325e-09 2.486539718799327e-07 0.01184280438797208
712 2.216347540804256e-12 5.424303352430625e-10 3.2536276176749994e-09 2.439134052042647e-07 0.011690056173516214
713 2.216451220676983e-12 5.384774826393043e-10 3.2536276347540308e-09 2.401589117255866e-07 0.011539126557862593
714 2.2163399644526033e-12 5.384774927705493e-10 3.2536276498463873e-09 2.346479223134016e-07 0.011389996664640634
715 2.2162425783357667e-12 5.384774592690206e-10 3.2536276468292663e-09 2.2961053677260119e-07 0.011242647791814976
716 2.2161322024326782e-12 5.384775645627969e-10 3.2536276196494055e-09 2.2813871334870144e-07 0.01109706140622677
717 2.2160281513479146e-12 5.384776586678058e-10 3.253627651944935e-09 2.2529013386308277e-07 0.010953219139408152
718 2.2159171469435197e-12 5.384775365508994e-10 3.253627624697439e-09 2.215920106193956e-07 0.010811102783857551
719 2.216139394149645e-12 5.384775182604615e-10 3.2536276326379274e-09 2.183005309772376e-07 0.010670694203461806
720 2.216021445084853e-12 5.384774971672054e-10 3.253627642781159e-09 2.152061024338003e-07 0.01053197557644544
721 2.2161320491324093e-12 5.384774913526982e-10 3.2536276936703248e-09 2.1318459867595372e-07 0.010394929172549344
722 2.216242803330972e-12 5.384774910331196e-10 3.253627636491609e-09 2.11620636084216e-07 0.01025953740669604
723 2.2161319864777487e-12 5.384774860688535e-10 3.2536276253832437e-09 2.104036162128604e-07 0.01012578283886954
724 2.216243019642184e-12 5.384774952404805e-10 3.2536276159241546e-09 2.0945882935949975e-07 0.009993648172949008
725 2.216132023038353e-12 5.384773762702183e-10 3.2536276183477074e-09 2.0876025636398853e-07 0.009863116255110103
726 2.2162430549103473e-12 5.384774637208821e-10 3.253627635575038e-09 2.084845831401468e-07 0.009734170072626138
727 2.2161322174552213e-12 5.384774659750836e-10 3.2536276263687793e-09 2.0892580303738759e-07 0.009606792752603396
728 2.2160277176607723e-12 5.384774563395789e-10 3.2536276210564153e-09 2.0957997486054385e-07 0.00948096756137267
729 2.215917121256215e-12 5.38477453377613e-10 3.253627623732931e-09 2.0858531572325035e-07 0.009356677905586523
730 2.2158130516630165e-12 5.38477507207599e-10 3.2536276804176026e-09 2.0698965583169315e-07 0.009233907330916108
731 2.21591735384016e-12 5.368884015842325e-10 3.25362761635866e-09 2.0480282389565524e-07 0.009112639520081326
732 2.2158199696123454e-12 5.349860540026348e-10 3.253627668566232e-09 2.032439351993432e-07 0.00899285829251486
733 2.2157024573045082e-12 5.330997894757266e-10 3.2536276223042553e-09 2.0256771431965894e-07 0.00887454730151599
734 2.215598177873923e-12 5.312314557570496e-10 3.253627644314221e-09 2.0134904255133084e-07 0.008757690961304536
735 2.215702444345958e-12 5.293814479881888e-10 3.2536276210707057e-09 2.0020034227683983e-07 0.008642273467241888
736 2.2155909981322113e-12 5.27550394975841e-10 3.2536276173125214e-09 1.9922839698968446e-07 0.008528279170756981
737 2.2154873464342004e-12 5.257387149566171e-10 3.2536276263192593e-09 1.9856116859961073e-07 0.008415692555076851
738 2.215383306446036e-12 5.239472794110525e-10 3.253627632217317e-09 1.9857008313730546e-07 0.008304498603352986
739 2.215487811355639e-12 5.221770206196492e-10 3.253627636757487e-09 1.9849004150151814e-07 0.00819468171459081
740 2.2155014957783958e-12 5.19034149683873e-10 3.25362764070188e-09 1.9821410648588207e-07 0.008086226767506654
741 2.215390889800955e-12 5.190341352532282e-10 3.253627623598435e-09 1.9781222531052926e-07 0.007979118761502365
742 2.2156060118221055e-12 5.190342584003203e-10 3.2536276278505286e-09 1.976870702344447e-07 0.007873342808307635
743 2.2158209027176638e-12 5.19034158139242e-10 3.253627633056983e-09 1.9737760987624412e-07 0.007768884114873746
744 2.21582781379193e-12 5.190342157678096e-10 3.2536276357403428e-09 1.968430111746675e-07 0.007665727960081019
745 2.215828053185081e-12 5.190342050978902e-10 3.2536276276208702e-09 1.9437138620399945e-07 0.007563859659324485
746 2.216042740819563e-12 5.190341895181922e-10 3.253627700495444e-09 1.9240990345582234e-07 0.007463264546462331
747 2.2160357760905354e-12 5.190341895255391e-10 3.2536276459835957e-09 1.9057928858561093e-07 0.007363928091929305
748 2.216132708714736e-12 5.190341929427028e-10 3.2536276371134717e-09 1.8838484400328727e-07 0.007265841036382092
749 2.216458402026985e-12 5.190341915016929e-10 3.253627635737122e-09 1.857458815921435e-07 0.007168985593050508
750 2.216673050439403e-12 5.190340891553815e-10 3.2536276231809282e-09 1.8320932146034902e-07 0.0070733479400720296
751 2.2166725719090203e-12 5.190340537963178e-10 3.253627620837234e-09 1.8079763500073806e-07 0.006978914382599014
752 2.2165615297273373e-12 5.190340262291702e-10 3.253627667663812e-09 1.784075846343863e-07 0.006885671350538246
753 2.2164505410331213e-12 5.190340497786909e-10 3.253627636766303e-09 1.7596511981261544e-07 0.006793605398582476
754 2.2163533704356213e-12 5.190340798511847e-10 3.253627631261971e-09 1.7347433507271008e-07 0.006702703207303605
755 2.216332995359404e-12 5.190340314816193e-10 3.2536276321063257e-09 1.713679945590794e-07 0.00661300752778184
756 2.2161311259889534e-12 5.190339611780624e-10 3.2536276357598427e-09 1.7011421286353504e-07 0.0065246178149840645
757 2.2161248221800367e-12 5.190339645219657e-10 3.253627629799543e-09 1.6898415826635773e-07 0.006437347498579149
758 2.2160133867556282e-12 5.190339139388911e-10 3.253627640615761e-09 1.680332708565321e-07 0.006351183875989643
759 2.2160281451191097e-12 5.190339928675924e-10 3.2536276398851223e-09 1.6721559616133317e-07 0.006266114314219834
760 2.2159104080106984e-12 5.190339938338128e-10 3.2536276518169917e-09 1.665283927451445e-07 0.006182126292397838
761 2.2161322474293584e-12 5.190339933225931e-10 3.2536276883682186e-09 1.6600386748789016e-07 0.00609920740196121
762 2.2160212321282463e-12 5.190340140012656e-10 3.2536276363849414e-09 1.673296179756425e-07 0.006017345316017392
763 2.2161324701432607e-12 5.190340493648019e-10 3.2536276160496334e-09 1.6865003376998734e-07 0.005936527686728456
764 2.2160142703540682e-12 5.190340258391026e-10 3.253627621356183e-09 1.6929036584575615e-07 0.005856742312007854
765 2.215916709768854e-12 5.190340410229007e-10 3.2536276184534095e-09 1.6911599503346688e-07 0.005777977129683442
766 2.2161324234527986e-12 5.190340825903841e-10 3.2536276924821352e-09 1.6852005202887e-07 0.0057002202168383925
767 2.21635429446301e-12 5.190341084352531e-10 3.25362764108733e-09 1.6810702424363854e-07 0.005623459785758057
768 2.216451417142148e-12 5.190340909686505e-10 3.253627629861543e-09 1.6730882187513146e-07 0.005547684181458805
769 2.216562218253596e-12 5.190340555794827e-10 3.2536276107778376e-09 1.6691723110833295e-07 0.005472881874738078
770 2.2166727995821e-12 5.190340831204205e-10 3.2536276054519136e-09 1.6664542914911593e-07 0.0053990413892084695
771 2.216777311008656e-12 5.190340820381765e-10 3.25362767720732e-09 1.6621808351857223e-07 0.005326151233495416
772 2.2166656542671865e-12 5.190340738943491e-10 3.2536276457926564e-09 1.6586936953460625e-07 0.005254200226309005
773 2.2165546045503077e-12 5.190340525573256e-10 3.2536276201775186e-09 1.653069873122314e-07 0.005183177336919439
774 2.216457685396605e-12 5.190340713420716e-10 3.253627633817386e-09 1.6494615493660107e-07 0.0051130717040778345
775 2.2165621968200952e-12 5.190341325878044e-10 3.253627588491504e-09 1.6435266426703448e-07 0.005043872640367249
776 2.216665864523183e-12 5.190340680571352e-10 3.253627625047924e-09 1.635644846601558e-07 0.004975569523310847
777 2.216665624996566e-12 5.190339439107335e-10 3.2536276338522625e-09 1.628690941443737e-07 0.004908152568779141
778 2.21688746597182e-12 5.190340456708223e-10 3.2536276155251024e-09 1.6210407457285117e-07 0.004841610443901261
779 2.2171027739550963e-12 5.190340280726101e-10 3.2536276039121752e-09 1.611555366368981e-07 0.00477593281564845
780 2.2171021265803616e-12 5.190341330836894e-10 3.2536276150870826e-09 1.6003012381797718e-07 0.004711109444096541
781 2.2170953778063472e-12 5.190341600554447e-10 3.253627614395648e-09 1.5879537916324377e-07 0.004647130188569935
782 2.217317233256285e-12 5.190341565783717e-10 3.2536276384786067e-09 1.5762506458159443e-07 0.004583985010028165
783 2.217525384770963e-12 5.19034238781836e-10 3.253627646604336e-09 1.5643281671363611e-07 0.004521663971118589
784 2.2175249224152593e-12 5.190342610289429e-10 3.253627692601625e-09 1.551824965774051e-07 0.004460157233503877
785 2.2178441222396746e-12 5.190342988353162e-10 3.253627634682775e-09 1.538569750135055e-07 0.004399455055499816
786 2.218058803004101e-12 5.190342723923243e-10 3.2239886317992734e-09 1.5267397933918205e-07 0.004339547769618592
787 2.2180516254402826e-12 5.19034265251367e-10 3.184606216222564e-09 1.496930838703797e-07 0.004280425713237221
788 2.2182729970140494e-12 5.190341609571151e-10 3.1462002946611603e-09 1.472601155707775e-07 0.00422207944257293
789 2.2184813412856305e-12 5.190341564879942e-10 3.108746197469389e-09 1.4504011460923636e-07 0.004164499723223091
790 2.2183697006706926e-12 5.19034050587655e-10 3.0722198423571815e-09 1.429031493849402e-07 0.004107677173610167
791 2.218480939079892e-12 5.190340690915994e-10 3.0365976753576614e-09 1.4067731087259926e-07 0.004051602624833971
792 2.218584986707367e-12 5.190340768614391e-10 3.001857051254636e-09 1.3966555993366747e-07 0.003996266878079892
793 2.2184806939705966e-12 5.190340729043266e-10 2.9932638615634693e-09 1.3782006420717864e-07 0.00394166078014426
794 2.218584759799633e-12 5.190340627111893e-10 2.993263866325777e-09 1.3556062490467025e-07 0.00388777503823431
795 2.2186888430472e-12 5.190341859383209e-10 2.993263852125484e-09 1.3400754099543573e-07 0.003834599936131636
796 2.2187994371596227e-12 5.1903416618164e-10 2.9932639145692087e-09 1.3377202765333725e-07 0.003782131966731257
797 2.218910432907021e-12 5.19034185630785e-10 2.9932639072271983e-09 1.335156414473062e-07 0.0037303589474765005
798 2.2190145201223296e-12 5.190341884651333e-10 2.993263936066846e-09 1.332389424214788e-07 0.0036792720338313426
799 2.2191186336410546e-12 5.190340820335106e-10 2.9932638721039464e-09 1.3299373938626204e-07 0.0036288613622502807
800 2.219014102559211e-12 5.190340800093606e-10 2.9932638418806094e-09 1.327819832533586e-07 0.003579118580835144
801 2.2192294090614163e-12 5.190339962486418e-10 2.993263844247383e-09 1.3254938879293243e-07 0.0035300355036227767
802 2.2191251074631414e-12 5.190339733648596e-10 2.993263858264024e-09 1.3229633173788904e-07 0.003481604090477336
803 2.2190140764133316e-12 5.190339538026496e-10 2.993263855483245e-09 1.3202490909406585e-07 0.003433816302587591
804 2.219125089699968e-12 5.190340231048452e-10 2.993263858454917e-09 1.3173585837375916e-07 0.0033866640208547864
805 2.219021034002576e-12 5.190340260376698e-10 2.9932639073514664e-09 1.314393948428659e-07 0.003340139688669301
806 2.2189102381099585e-12 5.190340445199882e-10 2.9932639078857465e-09 1.312192415336417e-07 0.0032942358238677314
807 2.2188061602063345e-12 5.190340480387539e-10 2.993263872963146e-09 1.3097950593788893e-07 0.0032489449894644224
808 2.2186953238576874e-12 5.190340697473113e-10 2.993263865611349e-09 1.3072003968230858e-07 0.0032043174506498316
809 2.2187994164872406e-12 5.190340723166959e-10 2.9932638725645855e-09 1.3044075763722115e-07 0.0031604041446869646
810 2.218910244539837e-12 5.190341047978873e-10 2.9932639149635017e-09 1.3014166183358592e-07 0.003117077920272594
811 2.218799203110373e-12 5.190340882354304e-10 2.9932638462931188e-09 1.2986918677931292e-07 0.003074331474032994
812 2.2186951337891755e-12 5.190340541734375e-10 2.9932639025880273e-09 1.296985503355405e-07 0.0030321575901369356
813 2.2187994086463536e-12 5.190340469798477e-10 2.9932639163378367e-09 1.2949588619360425e-07 0.0029905491382817974
814 2.2189100284224173e-12 5.19034025490976e-10 2.9932639144390634e-09 1.2926231877749416e-07 0.0029494993748293715
815 2.218806120255467e-12 5.188795279074704e-10 2.9932638958136845e-09 1.289989655435912e-07 0.0029090004740363585
816 2.2189037214685187e-12 5.174080248597887e-10 2.9932638390844767e-09 1.2875784454265537e-07 0.0028690460671026864
817 2.2189169755447908e-12 5.146424570541478e-10 2.99326390742993e-09 1.285535962741099e-07 0.002829629335357326
818 2.2190147314453576e-12 5.119298726674238e-10 2.993263888442514e-09 1.2832200491898847e-07 0.0027907434956517306
819 2.2190208250877935e-12 5.190340526520813e-10 2.993263871356385e-09 1.2806361768234247e-07 0.0027523818344717572
820 2.2192296125779652e-12 5.190340824177443e-10 3.1588094697561683e-09 1.277790662342583e-07 0.0027145376081786883
821 2.2194438766984622e-12 5.190342095904889e-10 2.9932638996976312e-09 1.2748253865238133e-07 0.0026772043272820516
822 2.219658741185098e-12 5.190342794679765e-10 2.9932639299397126e-09 1.2725742978090925e-07 0.002640375573690777
823 2.219651575090583e-12 5.190342709638811e-10 2.993263917002695e-09 1.270049443962652e-07 0.002604045023546358
824 2.2198595084581054e-12 5.190342720327693e-10 2.9932638612762382e-09 1.267259239837702e-07 0.0025686031307756655
825 2.219858857733624e-12 5.190341369925657e-10 2.993263914683748e-09 1.2642126048657824e-07 0.002533689158925797
826 2.2198588224453075e-12 5.190342112138911e-10 2.9932638692996912e-09 1.2609189388612963e-07 0.002499240966733857
827 2.2198659821094724e-12 5.190342180321107e-10 2.993263862325419e-09 1.2573881249983818e-07 0.0024652520762999466
828 2.2200745802012794e-12 5.19034082635959e-10 2.985720446968096e-09 1.2542949677116093e-07 0.0024317181608838846
829 2.220289052792541e-12 5.19034056157453e-10 2.9762322138749883e-09 1.2526152076430576e-07 0.00239863054959369
830 2.2204969850893586e-12 5.190340276811402e-10 2.9668523804623454e-09 1.265923412875645e-07 0.002365988475465438
831 2.220600204584326e-12 5.190340496702165e-10 3.0690301466634526e-09 1.2965143087523184e-07 0.0023337846816615633
832 2.2204956374385863e-12 5.190340449162879e-10 2.94840789045871e-09 1.3273668613301316e-07 0.002302012892859166
833 2.2206003525143785e-12 5.190341533451694e-10 2.93936562928214e-09 1.356083447202e-07 0.0022706654601717287
834 2.2204958854351578e-12 5.190341478318867e-10 2.910733163211224e-09 1.339527193504738e-07 0.002239741848796264
835 2.220711414662752e-12 5.190342122478584e-10 2.8757014086335164e-09 1.3324269388411554e-07 0.002209234345569784
836 2.2208220139914605e-12 5.19034320199821e-10 2.841446629860391e-09 1.32548116075212e-07 0.002179137566083457
837 2.220926089393874e-12 5.190343382555646e-10 2.8079508458057946e-09 1.3186864192477492e-07 0.0021494460732694107
838 2.2208148469884217e-12 5.190343393544487e-10 2.896875478277603e-09 1.3120394440261509e-07 0.0021201537404336723
839 2.2209258208060113e-12 5.190343745777219e-10 2.8068160725858358e-09 1.3055369958009587e-07 0.002091255544216803
840 2.2210366435342548e-12 5.190343728234834e-10 2.741584854202348e-09 1.299175960252314e-07 0.0020627465861035466
841 2.221140940089579e-12 5.196591765697142e-10 2.7415849600921236e-09 1.2929532745533965e-07 0.0020346220703002316
842 2.221251740973251e-12 5.218131218608132e-10 2.741585028439214e-09 1.2868658893148817e-07 0.0020068772826131935
843 2.221140510085978e-12 5.225845466124117e-10 2.7415850829220505e-09 1.2809108565762947e-07 0.0019795075611782993
844 2.221036400420774e-12 5.233826058606705e-10 2.741585036509613e-09 1.275085288341812e-07 0.001952508316656026
845 2.221251948362071e-12 5.242067851629598e-10 2.840791752952163e-09 1.2693863634154957e-07 0.0019258750065171003
846 2.2213558520647137e-12 5.250566975786101e-10 2.8330610277305816e-09 1.2638113150364266e-07 0.0018996031314093696
847 2.2214666224992677e-12 5.259319224359854e-10 2.7653843578425345e-09 1.258357436339815e-07 0.001873688232252157
848 2.2215707062982075e-12 5.268321883924992e-10 2.739082162209785e-09 1.2530220807174785e-07 0.0018481258882103795
849 2.221459464648236e-12 5.277574318292041e-10 2.7315157072011354e-09 1.2478026481031832e-07 0.001822911706585037
850 2.2215704606273754e-12 5.287074806306313e-10 2.7239963176894706e-09 1.242696619812289e-07 0.0017980413435174291
851 2.2214661715179526e-12 5.296822598761062e-10 2.7952105465249477e-09 1.2377039526967446e-07 0.0017735104929652128
852 2.2215706878817303e-12 5.3068178184687e-10 2.787776703318751e-09 1.23282835197811e-07 0.0017493148871470052
853 2.2214664077300753e-12 5.317060177250016e-10 2.7250924885787245e-09 1.2280580957572971e-07 0.001725450297251633
854 2.221681517515576e-12 5.327547994812455e-10 2.694334301020128e-09 1.2233908881459306e-07 0.0017019125321359567
855 2.2215704820301847e-12 5.33827868184857e-10 2.687011421597075e-09 1.2188244750873832e-07 0.0016786974399437022
856 2.2214592418967126e-12 5.349252403636603e-10 2.679722149771046e-09 1.2143566562135177e-07 0.0016558009085125799
857 2.221570256533689e-12 5.360468195674988e-10 2.6724650566610097e-09 1.2099852719530617e-07 0.0016332188657481137
858 2.221466377817234e-12 5.371927229538427e-10 2.7439285172877514e-09 1.2057082094656732e-07 0.0016110468138847418
859 2.2215707076541023e-12 5.383628043342486e-10 2.7415852674589827e-09 1.2053411160101952e-07 0.0015892047876329865
860 2.2214661857838378e-12 5.35128169787691e-10 2.662110971791709e-09 1.2052438172389297e-07 0.0015676615858839984
861 2.221570679044397e-12 5.318915593316172e-10 2.6437367562835783e-09 1.2052417589515337e-07 0.0015464133668998126
862 2.221785381528574e-12 5.287298408893606e-10 2.6366245517437904e-09 1.2051708031311382e-07 0.0015254563326798942
863 2.2217922912359334e-12 5.256413031869156e-10 2.6295391570288677e-09 1.205262658243996e-07 0.0015047867284019734
864 2.2216743407333996e-12 5.226239446215437e-10 2.7415853904585775e-09 1.2054130853549693e-07 0.0014844008387089743
865 2.2218963814898717e-12 5.190347558282016e-10 2.7415402474952927e-09 1.2058047812520264e-07 0.0014642949906147344
866 2.2218892270781547e-12 5.190348403348831e-10 2.6707428929454054e-09 1.2056071351477605e-07 0.0014444655539956775
867 2.2221110382875647e-12 5.190348414930103e-10 2.6363771978280945e-09 1.2057797971038942e-07 0.0014249089409730082
868 2.2223263608888563e-12 5.19034842571767e-10 2.605366908651173e-09 1.2056374798718442e-07 0.0014056216052677458
869 2.2223192250860156e-12 5.190349808007008e-10 2.562402387766994e-09 1.1983950964447657e-07 0.001386600041615937
870 2.2223256860830128e-12 5.190348740955382e-10 2.5932714494266564e-09 1.1915144871990015e-07 0.0013678407852364747
871 2.2225343020954095e-12 5.190349538231142e-10 2.5736723713832535e-09 1.1813704369245013e-07 0.0013493404113208882
872 2.2225405896404707e-12 5.190349570081147e-10 2.5667790681407456e-09 1.1641517675241471e-07 0.0013310955345305106
873 2.222533855851718e-12 5.190349820287459e-10 2.552780447857665e-09 1.146311126106025e-07 0.0013131028086815963
874 2.2227489937599722e-12 5.190348458511709e-10 2.5313559824657883e-09 1.1308873834276578e-07 0.0012953589263174354
875 2.2229638485887805e-12 5.190349441162099e-10 2.5125686471715383e-09 1.1147977017700419e-07 0.0012778606183311092
876 2.2231715842037622e-12 5.190350120120807e-10 2.5393904042995822e-09 1.0969471934439567e-07 0.0012606046536066792
877 2.223386448863138e-12 5.190350497108573e-10 2.532586184670371e-09 1.0805832229097393e-07 0.0012435878386786697
878 2.2233857920100584e-12 5.190350556969875e-10 2.525797983104363e-09 1.061726722931605e-07 0.0012268070174070817
879 2.2235943686620294e-12 5.190350377738824e-10 2.519025626390041e-09 1.0455303339466334e-07 0.0012102590706675712
880 2.223489418606865e-12 5.190349460107665e-10 2.51226820531164e-09 1.0259752865531223e-07 0.0011939409160568364
881 2.2237047453581393e-12 5.190350093040803e-10 2.5026751562784704e-09 1.0258075022241685e-07 0.0011778489606733052
882 2.2236004314607763e-12 5.19035064099358e-10 2.49879754106084e-09 1.0156216673449546e-07 0.001161980545064105
883 2.223704721436572e-12 5.190351205684856e-10 2.4920836211236305e-09 1.0010785344329678e-07 0.0011463327372102268
884 2.223808614148979e-12 5.190349880594973e-10 2.485383495113466e-09 9.801126475968698e-08 0.001130902636944302
885 2.2239120114189326e-12 5.19034906797876e-10 2.4786968956040483e-09 9.625568715173455e-08 0.0011156873757636296
886 2.2240225727116544e-12 5.190348817915287e-10 2.472023528466443e-09 9.416225843899685e-08 0.0011006841182458838
887 2.2239184926025904e-12 5.190348987243698e-10 2.465363021495864e-09 9.19453142603128e-08 0.0010858900639068407
888 2.2240229941882764e-12 5.190349374068449e-10 2.458715502204946e-09 8.958486294604592e-08 0.0010713024474874899
889 2.2239187086760666e-12 5.190349354014047e-10 2.4520801670691856e-09 8.88804978823464e-08 0.0010569185313591858
890 2.224134272735082e-12 5.190349620175902e-10 2.445463065859906e-09 8.612115758485442e-08 0.001042735603260876
891 2.224237934071145e-12 5.190349654977491e-10 2.438885731222451e-09 8.446862470559942e-08 0.0010287510059272568
892 2.2241336149875666e-12 5.190349384457337e-10 2.4323531407417826e-09 8.249156599619249e-08 0.001014962117733312
893 2.224237684997568e-12 5.190351025955402e-10 2.4258684480338805e-09 8.050072265727868e-08 0.0010013663510092207
894 2.224126620613522e-12 5.19035107116065e-10 2.419435861839056e-09 7.922852538103574e-08 0.0009879611496813783
895 2.2242374520859653e-12 5.190351091751347e-10 2.4130574141880905e-09 7.867292053648701e-08 0.0009747439842486108
896 2.2241266383420285e-12 5.190349459548345e-10 2.406734510803419e-09 7.805684556869986e-08 0.0009617123560412983
897 2.2240158577316536e-12 5.190349585632698e-10 2.400467635644006e-09 7.754432913065952e-08 0.0009488636795808524
898 2.2239115623566692e-12 5.190349403840439e-10 2.3942571046325335e-09 7.706081056862436e-08 0.0009361953225970286
899 2.224016054971898e-12 5.190349584025011e-10 2.388103137247627e-09 7.65770288459023e-08 0.0009266040656030303
900 2.2241268623102646e-12 5.190349181316713e-10 2.3820059851527355e-09 7.604089715979779e-08 0.0009212115766517551
901 2.2242309567016318e-12 5.190349531995816e-10 2.3759659322582977e-09 7.41933212627068e-08 0.0009158504694964204
902 2.2243419685664482e-12 5.190349456585278e-10 2.3699829943948367e-09 7.066668826757203e-08 0.0009105205615318412
903 2.2242374650897413e-12 5.190349335576509e-10 2.364056734275671e-09 6.704957128323941e-08 0.0009052216712371341
904 2.2241268494279137e-12 5.190349349084303e-10 2.35818655597706e-09 6.454747393599177e-08 0.0008999536181080118
905 2.2242378900145614e-12 5.190349575178608e-10 2.3523721628771276e-09 6.252292089177256e-08 0.000894716222697994
906 2.2241268869053346e-12 5.190349469966941e-10 2.346612618863442e-09 6.132950904696174e-08 0.0008895093066069687
907 2.2240227797770525e-12 5.190349661718268e-10 2.3409073126023393e-09 6.0572455818532e-08 0.0008843326924706271
908 2.2239122033887514e-12 5.18674373060779e-10 2.3352550253380904e-09 6.050784739528025e-08 0.000879186203961807
909 2.224023236304121e-12 5.115860061160422e-10 2.3843452578821065e-09 6.045693615773288e-08 0.0008740696659829184
910 2.2241273061046287e-12 5.035635545444595e-10 2.4999134884202417e-09 6.042721980301392e-08 0.0008689829048506982
911 2.2242311795807642e-12 4.957195860874643e-10 2.6231015724627602e-09 6.038149218634067e-08 0.0008639257469841696
912 2.2244530015544473e-12 4.88057555325643e-10 2.741584912790361e-09 6.035400425539683e-08 0.0008588980199801162
913 2.224667883984238e-12 4.807731570562625e-10 2.7415847974322765e-09 6.028093536086747e-08 0.000853899552502076
914 2.224660719627401e-12 4.738986796586917e-10 2.7415847498977437e-09 6.01939205459847e-08 0.0008489301742363796
915 2.224667666506299e-12 4.736839747066351e-10 2.72267963908124e-09 6.010452071878569e-08 0.0008439897158844455
916 2.2248758361722783e-12 4.736840211830393e-10 2.693173545307193e-09 5.996156671483569e-08 0.0008390780091347661
917 2.225097647264901e-12 4.736841254738825e-10 2.6643180676510288e-09 5.97848106509515e-08 0.0008341948866552164
918 2.2253058109582056e-12 4.736841986549444e-10 2.6361018910035404e-09 5.95669921592271e-08 0.0008293401820925789
919 2.225304938725817e-12 4.736842704644513e-10 2.5514623953848456e-09 5.9321095002303175e-08 0.0008245137300572432
920 2.2252979888002107e-12 4.736843417432183e-10 2.4645233285638873e-09 5.904395291086495e-08 0.0008197153661275889
921 2.2251869599105398e-12 4.736844414872734e-10 2.3827860931522765e-09 5.874322041328436e-08 0.0008149449268291837
922 2.2252979861522577e-12 4.736845135278109e-10 2.3059155839979136e-09 5.8436289437681377e-08 0.0008102022496478459
923 2.2254018271365987e-12 4.736845960301624e-10 2.2335986275136242e-09 5.813197477199131e-08 0.0008054871730066933
924 2.225304458498969e-12 4.736846755947105e-10 2.1655281941417265e-09 5.780828459382385e-08 0.0008007995362753987
925 2.22529771588663e-12 4.736846605840472e-10 2.101417313472513e-09 5.746929380240821e-08 0.0007961391797525765
926 2.225401633035206e-12 4.73684713862272e-10 2.0438962806848364e-09 5.7118976260910966e-08 0.0007915059446723209
927 2.225505478128567e-12 4.736847767304341e-10 2.022222065758213e-09 5.6766907989281055e-08 0.000786899672829619
928 2.225616279222692e-12 4.736848660744343e-10 2.001009110984926e-09 5.641462523037505e-08 0.0007823202071004021
929 2.2255124127933947e-12 4.736849322446123e-10 1.9802456339062862e-09 5.60687639254065e-08 0.0007777673917182253
930 2.22561672139354e-12 4.736850016938358e-10 1.9599211194552867e-09 5.5729160938808895e-08 0.0007732410716779173
931 2.225505467946078e-12 4.736848560442464e-10 1.9400266930983323e-09 5.539896033277825e-08 0.0007687410928238724
932 2.2254013821036782e-12 4.736848472958287e-10 1.9205546075332742e-09 5.5077471697424514e-08 0.0007642673018791563
933 2.2255056889470146e-12 4.73684618914859e-10 1.9018606919093527e-09 5.47664971830353e-08 0.0007598195464470234
934 2.2254081044768582e-12 4.736846245799633e-10 1.889479148986731e-09 5.4443134755288555e-08 0.0007553976750107069
935 2.2255128166469814e-12 4.736846188340521e-10 1.8679186906291516e-09 5.366709618428483e-08 0.000751001536935835
936 2.2256167416805204e-12 4.73684629327727e-10 1.8696716680067805e-09 5.290372405535429e-08 0.0007466309824596745
937 2.2257272945440376e-12 4.736844756617954e-10 1.8714209711273753e-09 5.2152811498091226e-08 0.00074228586269575
938 2.225616238256597e-12 4.73684338662304e-10 1.87316625175083e-09 5.14141552565645e-08 0.0007379660296205446
939 2.225727293539312e-12 4.736844052668363e-10 1.874907343582931e-09 5.068755533270251e-08 0.0007336713360707051
940 2.2258313791613506e-12 4.720079038642672e-10 1.876643914104928e-09 4.99728147764987e-08 0.000729401635742958
941 2.225727057535706e-12 4.696153630986721e-10 1.8783757036834077e-09 4.92697401722027e-08 0.0007251567831858523
942 2.225616264131051e-12 4.674309510577514e-10 1.8801024857185875e-09 4.857814102459555e-08 0.0007209366337879422
943 2.225727271040743e-12 4.653131041325189e-10 1.8818240642625083e-09 4.78978301679038e-08 0.0007167410437819144
944 2.225616242718562e-12 4.633688096813152e-10 1.8835401118925873e-09 4.7228623374401355e-08 0.000712569870240078
945 2.2255054563372165e-12 4.615107412192169e-10 1.8848560521461396e-09 4.657033929862784e-08 0.000708422971095739
946 2.2256162476331723e-12 4.598170410285859e-10 1.885895841211383e-09 4.5922799782793134e-08 0.0007043002066244902
947 2.2257416003626176e-12 4.6023522091513407e-10 1.8869139056561713e-09 4.5285829399038076e-08 0.0007002014358203075
948 2.2258459113386004e-12 4.6183304296194527e-10 1.8879103890322175e-09 4.465925574758171e-08 0.0006961265188284507
949 2.225845681109972e-12 4.634307235462305e-10 1.888885682541509e-09 4.404290897009081e-08 0.0006920753167280727
950 2.2259497854009e-12 4.650283138813141e-10 1.8898399688444537e-09 4.3436622364682345e-08 0.000688047691469405
951 2.2262756889298277e-12 4.66624735675293e-10 1.879724892514944e-09 4.284023179500337e-08 0.0006840435058240249
952 2.2262756821704652e-12 4.682203742644081e-10 1.8658929350797965e-09 4.225357558975926e-08 0.0006800626233715
953 2.2262754644120517e-12 4.698144840644726e-10 1.8523019443966505e-09 4.167649486875063e-08 0.0006761049084983541
954 2.226490560242123e-12 4.714070459022352e-10 1.838946828289893e-09 4.110883349169525e-08 0.000672170226375468
955 2.2264903348554458e-12 4.729971968934241e-10 1.8263446783634582e-09 4.055043772534712e-08 0.0006682584429603016
956 2.22649728590594e-12 4.736854668979378e-10 1.826347614263987e-09 4.0001156294425574e-08 0.0006643694249806446
957 2.226490353480181e-12 4.736853282398178e-10 1.8263513326507602e-09 3.9460840488045085e-08 0.0006605030399485885
958 2.2267054300217736e-12 4.736853960805586e-10 1.8263558905132916e-09 3.892934401163521e-08 0.000656659156140986
959 2.2270313580294875e-12 4.736854844342831e-10 1.8263612933894553e-09 3.840652293848223e-08 0.0006528376425947303
960 2.2272319383905006e-12 4.73685335772276e-10 1.8263675938898704e-09 3.789223566074704e-08 0.0006490383691165234
961 2.227446130448114e-12 4.778227205960151e-10 1.8263747320065461e-09 3.738634282362074e-08 0.000645261206264715
962 2.2274391348072536e-12 4.844519351949195e-10 1.8263826694829341e-09 3.688870743617787e-08 0.0006415060253522485
963 2.227654051810465e-12 4.922316128906251e-10 1.8263914766591928e-09 3.622986413958885e-08 0.0006377726984354859
964 2.2277507547712574e-12 5.021761234446186e-10 1.826401099959728e-09 3.5602893976015406e-08 0.0006340610983262222
965 2.2279723366099856e-12 5.125113807921785e-10 1.8264116722703123e-09 3.506487578783345e-08 0.0006303710985635204
966 2.227861283424633e-12 5.190349006592693e-10 1.8264231289213235e-09 3.4513393228190897e-08 0.0006267025734309007
967 2.2279653766480366e-12 5.190348688473207e-10 1.8264354770132976e-09 3.402008583526045e-08 0.0006230553979321267
968 2.2278680376187937e-12 5.190348675629611e-10 1.8244383109776159e-09 3.352426044203932e-08 0.0006194294478119743
969 2.227972538584254e-12 5.190348422125957e-10 1.810377082182927e-09 3.306858273393332e-08 0.0006158245995279558
970 2.2278682618386688e-12 5.19034861457243e-10 1.7958153566731752e-09 3.2613395139087785e-08 0.000612240730263383
971 2.2277574184847542e-12 5.19034865770156e-10 1.804507564101993e-09 3.2185501362797106e-08 0.0006086777179075836
972 2.227653579069563e-12 5.190348689672127e-10 1.8169224632007123e-09 3.175990448803695e-08 0.0006051354410673785
973 2.227549484821626e-12 5.190348660055769e-10 1.826528868625187e-09 3.1353117672690654e-08 0.0006016137790549976
974 2.227654034343511e-12 5.190348726302979e-10 1.8265477480405776e-09 3.094981437256381e-08 0.0005981126118828977
975 2.22775768298659e-12 5.190349573617279e-10 1.8590918196019519e-09 3.0559968677349266e-08 0.0005946318202654716
976 2.2276602981819523e-12 5.190349119477792e-10 1.8292642686590895e-09 3.017430583987093e-08 0.0005911712856037678
977 2.227757902502744e-12 5.190348981529738e-10 1.8266101363930752e-09 2.9798780578325883e-08 0.0005877308899926124
978 2.2278685066032243e-12 5.190347981432105e-10 1.8154554063465627e-09 2.9427799787501353e-08 0.0005843105162185735
979 2.227757668356995e-12 5.190347202757907e-10 1.8010929533017275e-09 2.906489585524519e-08 0.0005809100477361818
980 2.227868693060481e-12 5.190348141675261e-10 1.7869678522232218e-09 2.8706688663662686e-08 0.0005775293686934109
981 2.2279725412080937e-12 5.190347933333423e-10 1.7730871899544275e-09 2.835526703668233e-08 0.0005741683639007478
982 2.2280761750566232e-12 5.190348335690991e-10 1.762948409255887e-09 2.8008572917254535e-08 0.0005708269188508034
983 2.2281870075150476e-12 5.190347961753101e-10 1.7629762210593472e-09 2.7667837567907117e-08 0.0005675049196899938
984 2.228089858367959e-12 5.190348114196912e-10 1.7630050683252246e-09 2.7412051477382694e-08 0.0005642022532821723
985 2.22818764300752e-12 5.190347314935077e-10 1.7630351309579518e-09 2.661832703790582e-08 0.0005609188071501927
986 2.2282910677266124e-12 5.190347538802477e-10 1.7630660704611055e-09 2.5963006557197196e-08 0.0005576544693897147
987 2.2282977885768147e-12 5.190348179392909e-10 1.763098211583473e-09 2.533020010485853e-08 0.0005544091287638165
988 2.228395127546693e-12 5.190347996525756e-10 1.7631315011273082e-09 2.471723542798473e-08 0.0005511826746897887
989 2.2286169771038044e-12 5.19034805876908e-10 1.763165862779443e-09 2.4124136991771626e-08 0.0005479749972310171
990 2.228616962657142e-12 5.190347856436487e-10 1.7632011242306354e-09 2.3550670139446605e-08 0.0005447859870872864
991 2.228616736014391e-12 5.190347903064093e-10 1.7632380998273689e-09 2.3010005877145998e-08 0.0005416155355971789
992 2.2286167684955275e-12 5.190347911468418e-10 1.7632754014208793e-09 2.248956979790262e-08 0.0005384635347331014
993 2.2288318801771883e-12 5.149677990225381e-10 1.7633136994253143e-09 2.198715685731393e-08 0.0005353298770900583
994 2.229046531366389e-12 5.08946713862151e-10 1.7633538165962696e-09 2.1502283898615448e-08 0.0005322144558902635
995 2.229261175292583e-12 5.030387542820751e-10 1.7633952738449222e-09 2.103448052235687e-08 0.0005291171648544295
996 2.2292542142343974e-12 4.972418419700503e-10 1.7634376899560243e-09 2.0583198279149723e-08 0.000526037898461202
997 2.2294760615369708e-12 4.915553665432718e-10 1.7559940253714243e-09 2.0257406601712206e-08 0.0005229765518512057
998 2.2296844370951124e-12 4.845680801176324e-10 1.7394268724090986e-09 1.998422497117168e-08 0.000519933020732326
999 2.229690484008813e-12 4.768056165568364e-10 1.7232075855065912e-09 1.9714946492935486e-08 0.0005169072014038897


==> law_effective.dat <==
lamb x x2 exp
0.0 0.1895994672405742 0.18959946722001664 0.18959946712024256
0.0030303030303030303 0.18959946694359142 0.1895994671413168 0.18959946627464952
0.006060606060606061 0.18959946606641676 0.18959946705258945 0.1895994661935101
0.00909090909090909 0.10896819085657772 0.1895994669405594 0.18959946536791772
0.012121212121212121 0.10896819071477482 0.18959946664670524 0.18959946432652497
0.015151515151515152 0.10896818974696276 0.18959946707118125 0.18959945636126352
0.01818181818181818 0.10896818929177332 0.18959946455307575 0.1895991343381035
0.021212121212121213 0.10896818946842302 0.18959946526421256 0.108968205159782
0.024242424242424242 0.10896816973464851 0.16789191446813323 0.1089681970541706
0.02727272727272727 0.04268411593761057 0.1492374921016194 0.10896819239499389
0.030303030303030304 0.04268411565332675 0.13431439721994787 0.1089681921744261
0.03333333333333333 0.04268411567586927 0.12210282361522184 0.1089681923464959
0.03636363636363636 0.04268411560494478 0.11192782266128354 0.10896819037151262
0.03939393939393939 0.04268411546817419 0.10896819145733927 0.1089681900685543
0.04242424242424243 5.553726811768911e-09 0.10896819469609165 0.10896818947727827
0.045454545454545456 1.7338583901960192e-09 0.1089681910879996 0.10896818946766151
0.048484848484848485 8.082505775774962e-10 0.10896819313865935 0.10896818912921546
0.051515151515151514 3.395250747217915e-10 0.10896819289377158 0.10896818727949675
0.05454545454545454 1.5104606454485747e-10 0.10896819099787292 0.1089681806164432
0.05757575757575758 9.09080588584743e-11 0.10896819048254502 0.10896817150469407
0.06060606060606061 6.459366375111131e-11 0.1089681904568941 0.09103737488273966
0.06363636363636363 4.849431967102191e-11 0.10896819032743854 0.04268449679702091
0.06666666666666667 3.760847189226979e-11 0.1089681904027533 0.042684130342391824
0.0696969696969697 2.9818369995382454e-11 0.10896819050914675 0.042684122396312474
0.07272727272727272 2.4174329205095546e-11 0.10896819063347574 0.04268411672113959
0.07575757575757576 1.9998336320270482e-11 0.10896819052527151 0.042684116541457096
0.07878787878787878 1.6714851724941582e-11 0.108968190648422 0.04268411554596685
0.08181818181818182 1.4091838806962187e-11 0.1089681904551073 0.04268411491553614
0.08484848484848485 1.1963097179545912e-11 0.10896819004083225 0.04268411338718292
0.08787878787878788 1.0771605829518194e-11 0.10896818975736677 0.0426841136171775
0.09090909090909091 1.0398348848639216e-11 0.10896818983082246 0.042684111594860186
0.09393939393939393 1.0009659767717949e-11 0.10896818806268449 0.0426841100967007
0.09696969696969697 9.612310947204605e-12 0.10896818997433355 0.04268410849613613
0.1 9.222955732468563e-12 0.10896818976185008 0.04268411095104696
0.10303030303030303 8.839262655158109e-12 0.10896818758204352 0.04268409660832262
0.10606060606060606 8.46200887139048e-12 0.10896818422453425 0.0422471956726741
0.10909090909090909 8.090195180443516e-12 0.10896817860193553 0.01407530330678819
0.11212121212121212 7.724820783039377e-12 0.10890480717133755 3.8668173552025564e-08
0.11515151515151516 7.366773857597764e-12 0.10603652409206688 8.891324676518764e-09
0.11818181818181818 7.015721337211289e-12 0.10331896602326263 6.6182754832055934e-09
0.12121212121212122 6.674771846348904e-12 0.10073846527231889 2.4142465804288804e-09
0.12424242424242424 6.345590719547545e-12 0.09827869171561032 3.9852622313318875e-09
0.12727272727272726 6.02984329134415e-12 0.095938547224243 1.4753818167179134e-09
0.1303030303030303 5.7269744502264075e-12 0.09370794161561657 1.2926536507862352e-09
0.13333333333333333 5.436651129286929e-12 0.09157813226434186 1.4822518767942938e-09
0.13636363636363635 5.160316618457728e-12 0.08954287789376836 1.3876110260824248e-09
0.1393939393939394 4.896860694714178e-12 0.08759614833443252 4.840374767667299e-10
0.14242424242424243 4.646838469568593e-12 0.08573221934617059 5.049972662263258e-10
0.14545454545454545 4.409361764601272e-12 0.08394558058393242 8.597406120358642e-10
0.1484848484848485 4.1847636467196025e-12 0.0822321915812283 5.6855320451632e-10
0.15151515151515152 3.972155937503885e-12 0.08058756914247178 4.815396970059282e-10
0.15454545454545454 3.771094547744269e-12 0.07900759961010828 5.586089368847524e-10
0.15757575757575756 3.5819125443481425e-12 0.07748844573695735 8.089113823217531e-10
0.1606060606060606 3.406941395667218e-12 0.07602658292469111 2.953519651072156e-10
0.16363636363636364 3.247180302423658e-12 0.07461879495311885 3.280784532933012e-10
0.16666666666666666 3.0961899710746366e-12 0.07326213691528072 8.937821593946182e-10
0.1696969696969697 2.953526312410304e-12 0.07195389612606351 3.634910150651649e-10
0.17272727272727273 2.8188562595232725e-12 0.07069156047028324 5.907327960130715e-10
0.17575757575757575 2.6920687901110796e-12 0.06947279135570528 7.129059564903173e-10
0.1787878787878788 2.5720536811491e-12 0.06829539268845619 4.412320508961898e-10
0.18181818181818182 2.4592550218471843e-12 0.06715725067331302 6.480599390457087e-10
0.18484848484848485 2.353228722995482e-12 0.06605631402351786 3.8052883066796994e-10
0.18787878787878787 2.2530866061742927e-12 0.064990616385319 3.845073148767142e-10
0.19090909090909092 2.1591617382910044e-12 0.0639576348814026 2.375937224741165e-10
0.19393939393939394 2.0706769632283795e-12 0.06295953133863741 2.139288746150214e-11
0.19696969696969696 1.9876322809864178e-12 0.0619906460924603 3.0484892388216167e-10
0.2 1.9094725800528067e-12 0.06105245440591889 2.3898438783476195e-10
0.20303030303030303 1.835864793520159e-12 0.060141240074929825 1.4944279147499628e-10
0.20606060606060606 1.7674750552032492e-12 0.05925477904537291 3.356320776859434e-10
0.20909090909090908 1.702415985960215e-12 0.058394409762373645 2.678526289656702e-10
0.21212121212121213 1.641908831118144e-12 0.057561583807796635 2.9757762920468167e-10
0.21515151515151515 1.5849543899548735e-12 0.05675251975853035 1.5989420898421258e-10
0.21818181818181817 1.5315526624704034e-12 0.05596352504040325 1.5162338051766255e-10
0.22121212121212122 1.481703648664734e-12 0.05519650936616349 1.1102507802007722e-10
0.22424242424242424 1.4342971255132397e-12 0.054451265357360445 3.749038857137066e-10
0.22727272727272727 1.3898882045282335e-12 0.053725598802719876 2.823226097348197e-10
0.23030303030303031 1.3490319972220277e-12 0.0530155079222826 1.0869982691730229e-10
0.23333333333333334 1.3102852136626097e-12 0.052333603398660555 1.6133383518024402e-10
0.23636363636363636 1.2752021660844548e-12 0.0516622416784247 1.0561218566351727e-10
0.23939393939393938 1.2417844530432376e-12 0.051007893378394176 2.066445903281533e-10
0.24242424242424243 1.2111422975635833e-12 0.05036996169567287 7.054257178396028e-11
0.24545454545454545 1.1820544543184042e-12 0.04974785834919693 1.0553213858344179e-10
0.24848484848484848 1.1548539902150878e-12 0.04914106718689559 2.147413358244421e-10
0.2515151515151515 1.1303180613708719e-12 0.04854902113250037 1.1616441142336953e-10
0.2545454545454545 1.106670310946356e-12 0.047971197561240464 2.4725677061354645e-10
0.25757575757575757 1.084909939663703e-12 0.04740698195061488 1.3861622960575914e-10
0.2606060606060606 1.0643708137081376e-12 0.04685527424240998 1.9367429882066745e-10
0.2636363636363636 1.04594111149936e-12 0.04631485329104845 1.7846801814158653e-10
0.26666666666666666 1.028066520802895e-12 0.0457889062472816 2.1017432239034406e-10
0.2696969696969697 1.0114131754335176e-12 0.04527456388568363 5.849776218980196e-11
0.2727272727272727 9.95981075391228e-13 0.04477105899750544 1.0158140995031317e-10
0.27575757575757576 9.81770220676026e-13 0.044278170544281514 1.610844790889132e-10
0.2787878787878788 9.687806112879116e-13 0.04379865757752732 4.8256065809937354e-11
0.2818181818181818 9.559020242022598e-13 0.04332713984334613 1.1318079806699188e-10
0.28484848484848485 9.443557047461582e-13 0.042863954315493946 6.704181654271224e-11
0.2878787878787879 9.338085860122192e-13 0.042684120290970684 8.497591519329717e-11
0.2909090909090909 9.234835118832052e-13 0.042684115934771616 1.4097500944387775e-11
0.29393939393939394 9.147127499886665e-13 0.042684116040582865 1.2699963303219874e-10
0.296969696969697 9.063860773039778e-13 0.042684116576618636 1.6853329842803078e-10
0.3 8.980594046192891e-13 0.042684117126729815 1.912131564196784e-10


==> lsac_init.dat <==
x a b y ap bp
-1.4500000000000002 1.0 0.0 1.5 5.5800457563752025e-05 0.0
-1.35 1.0 0.0 1.6 5.5800457563752025e-05 0.0
-1.2500000000000002 4.0 0.0 1.7 0.0002232018302550081 0.0
-1.1500000000000001 2.0 5.0 1.8 0.00011160091512750405 0.0014347202295552368
-1.0500000000000003 12.0 8.0 1.9 0.0006696054907650243 0.0022955523672883787
-0.9500000000000002 25.0 17.0 2.0 0.0013950114390938006 0.004878048780487805
-0.8500000000000001 64.0 36.0 2.1 0.0035712292840801296 0.010329985652797705
-0.75 83.0 53.0 2.2 0.004631437977791418 0.015208034433285509
-0.6500000000000004 143.0 72.0 2.3 0.00797946543161654 0.02065997130559541
-0.5500000000000003 254.0 120.0 2.4 0.014173316221193014 0.03443328550932568
-0.4500000000000002 326.0 173.0 2.5 0.01819094916578316 0.049641319942611194
-0.3500000000000001 469.0 200.0 2.6 0.0261704145973997 0.05738880918220947
-0.25 636.0 229.0 2.7 0.035489091010546286 0.06571018651362984
-0.15000000000000036 817.0 231.0 2.8 0.045588973829585405 0.06628407460545194
-0.050000000000000266 1093.0 281.0 2.9 0.06098990011718096 0.0806312769010043
0.04999999999999982 1347.0 316.0 3.0 0.07516321633837397 0.09067431850789096
0.1499999999999999 1565.0 308.0 3.1 0.08732771608727191 0.08837876614060258
0.25 1696.0 235.0 3.2 0.09463757602812344 0.06743185078909612
0.34999999999999964 1653.0 268.0 3.3 0.0922381563528821 0.07690100430416069
0.44999999999999973 1711.0 235.0 3.4 0.09547458289157972 0.06743185078909612
0.5499999999999998 1663.0 197.0 3.5 0.09279616092851961 0.056527977044476325
0.6499999999999999 1491.0 196.0 3.6 0.08319848222755427 0.05624103299856528
0.75 1286.0 143.0 3.7 0.07175938842698511 0.04103299856527977
0.8499999999999996 922.0 91.0 3.8 0.051448021873779365 0.026111908177905308
0.9499999999999997 657.0 71.0 3.9 0.03666090061938508 0.020373027259684363


==> random_tran_band.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
0 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134 0.04268411581385134
10 0.01942999394156386 0.1096837506590087 0.030866262224471974 6.64714949749623e-11 2.490407879918166e-11 0.08019569341287425 0.020403300559701187 0.11170587371660146 0.12662783035506187 0.1491533731278808 1.3617070804272657e-09 0.10087849824615747 6.722389311875077e-11 0.07975129640171141 0.024409834021145604 0.020239766388323255 0.08554329023410223 0.003598954855878689 0.11251705843824367 9.261214017897146e-11
20 0.017776891712053322 0.09350144894951795 0.02506011725398183 5.2384707682762155e-11 4.846500978317181e-11 0.11168623246204012 0.02644702555413525 0.14595980560102606 0.16672154996368527 0.1854941146661806 7.524580958317983e-11 0.12621880370556304 1.9418813224092446e-09 0.07812307892206427 3.6794012281404775e-11 0.0020481715708513537 0.1451795312317844 1.9063217671089205e-10 0.13194345031010501 1.087833378932146e-09
30 0.020004785484128984 0.08019446306883848 0.015628989298497875 3.441484874855405e-10 1.13464793116691e-12 0.13761733919369035 0.03318550381125629 0.16868998848175465 0.19524644894873533 0.20729774008634416 9.201128747804432e-11 0.13549861780793104 3.7736147540101683e-11 0.07147600616417649 2.6993940416275564e-10 7.478073715816436e-11 0.18358731677566098 1.3445489166485913e-10 0.13751788635338558 2.6116886431282182e-12
40 0.02266315666252905 0.07005008150473413 0.0046263106223288775 2.555011757721104e-12 4.417577414983498e-12 0.15786393608910887 0.03930260008520692 0.18579038814042548 0.21802765512005756 0.22122272693210931 1.0192569011024943e-10 0.1378311875653222 4.617062288048146e-11 0.06478317601311812 8.463030276573136e-11 1.375566327510569e-11 0.20999166778268052 1.355588974405464e-10 0.13756679203135308 2.2549739853161554e-12
50 0.024629721648260716 0.06250443407689044 2.41960895763782e-11 1.1372458530445329e-11 2.584044089815052e-11 0.17311998906005172 0.04477166901388718 0.19913446916661914 0.23548167574608003 0.23043148231079025 1.0898748570298267e-10 0.1369511071959273 1.5167332945154044e-09 0.05886398349858968 1.5020995558501227e-10 5.775824263309914e-12 0.22958312731468455 4.0731173989172476e-10 0.13461083783195543 2.2322144133113397e-12
60 0.02562680420963115 0.05693588580996378 2.9596880501969736e-11 1.7701284882321033e-11 4.4402925780673286e-11 0.18427197766169645 0.04980926925303042 0.2097996100762327 0.24777925086146113 0.2366693326823991 8.785683291989699e-11 0.13450622300259296 0.014528604056692429 0.05378631472996109 1.7772272542515566e-10 4.6074255521944e-13 0.24487205724201505 9.247388410571489e-10 0.12987826263664476 2.71327404988142e-12
70 0.02569115287963064 0.05281607197191063 2.4115598407092875e-11 6.605188618280522e-11 7.626677067662513e-11 0.19216097185815295 0.05458098627854513 0.21850789744116106 0.2553283287207339 0.24097489782371728 1.0233358604949672e-10 0.13126929951072452 0.04227320416119362 0.04945912090661009 1.9290069541710864e-10 1.361133428190442e-12 0.25723474218589665 1.1299231550410127e-09 0.12411539017767842 3.4854341635082164e-12
80 0.024959896165529627 0.049729986612194965 1.568156715592295e-11 2.0903961894802592e-10 1.2582357378221332e-10 0.19750466780450726 0.059177009462163865 0.22576613361740228 0.2587390018169404 0.24399436602222424 1.2085865641608962e-10 0.12762950895429526 0.061927559289742806 0.04576856934975271 1.9610546519999161e-10 1.3435008661133452e-10 0.2675248574727402 1.1626286600119329e-09 0.11780925876580589 3.0927482796982986e-12
90 0.0235867742811543 0.04736302807666948 3.1578883952221304e-10 2.4464685832725763e-10 1.2718137654132988e-10 0.20088561429006563 0.06364027225564939 0.23193733688910656 0.2587117113741214 0.24614192388230183 1.1770040497793843e-10 0.1237993961400422 0.07674916396947451 0.042611193872412856 1.841555241632875e-10 1.1811274180928422e-10 0.27631177359332343 1.1228820095965375e-09 0.111281770366213 1.9497958803071924e-10
100 0.021712394245280486 0.04548169069419217 6.700886512334137e-10 6.526948426177626e-10 2.0574575376741677e-10 0.2027644340864292 0.06798981025730444 0.23728462257333027 0.2559444377351289 0.24768909270236883 9.605594097905623e-11 0.11990495567223136 0.08828864432883138 0.03989996404150331 1.640809710323765e-10 1.3337309034966438e-10 0.2839889271633108 1.0131538941138274e-09 0.1047439137764613 1.7634305127245398e-10
110 0.019456015908587587 0.04391545818080711 8.99386565222926e-10 7.870028517764638e-10 3.776908785724231e-10 0.20350020233978972 0.07223370287486086 0.24200032497353985 0.2510755118446739 0.24881722437371134 6.669942376191784e-11 0.11602634612187002 0.09748558845629507 0.037563252788072155 1.7408474661806395e-10 1.9118984173616127e-10 0.29083284583319857 8.791796179963285e-10 0.09833131065971884 1.5879986214883957e-10
120 0.016915402425713433 0.04254173828018948 1.258793069780495e-11 8.456359501529676e-10 4.414540955011148e-10 0.20337071071266022 0.0763753159979681 0.24622606291095128 0.24465635676441733 0.24964944296316638 4.946332232691475e-11 0.11221720377911049 0.10494732701922233 0.0355423231143871 1.591135556644474e-10 2.3040325203282919e-10 0.29703971216367586 7.374491017841933e-10 0.0921284214459126 1.422342243984076e-10
130 0.014169344095530945 0.04127391491642818 1.4540257886608288e-11 8.889838309933396e-10 3.9524494788167885e-12 0.2025900523334282 0.08041612329352088 0.25006683672333074 0.23714433644203287 0.25027056967139427 3.351996458178519e-11 0.10851440151722724 0.11108259900051165 0.033788865963003456 1.2368273072382863e-10 2.542436261521175e-10 0.3027496374302418 4.370001027709236e-10 0.08618514574692096 1.3571133106182742e-10
140 0.011280733875511317 0.04005209490439465 1.5067835867910162e-11 9.312970949970634e-10 2.6044166823169235e-12 0.20132296849856524 0.08435693442363701 0.2536010426176505 0.2289072761066494 0.2507398056715582 1.6458612250858096e-11 0.10494338297389394 0.11617486155605553 0.03226293844153172 2.724170888868116e-11 3.0365709946522657e-12 0.3080633095951654 6.066812607841143e-10 0.08052820495904417 1.380014991170242e-10
150 0.008299467431510887 0.03883603919490741 1.4350964860909698e-11 1.0926093363394784e-11 2.337002813490585e-11 0.19969618498388475 0.08819841324390676 0.25688763839887896 0.22023373052835385 0.2510989426521012 2.142730437526552e-14 0.10152134750281105 0.12042572586192535 0.030931318233437866 1.087469003735464e-11 3.1867841698840493e-12 0.3130535818000462 1.078351075101125e-09 0.07516892092869357 1.39490419215349e-10
160 0.005264937184813356 0.03759981292746983 1.2933099036160911e-11 1.1497691687623046e-11 7.172440419367376e-11 0.197807214631176 0.09194128641494115 0.2599712992706644 0.21134526390678193 0.2513777814269105 1.1793233056778263e-11 0.09825932414200167 0.12398208113550471 0.029766209158091805 1.8501367105017152e-11 3.251288127614771e-12 0.31777359583704834 1.6935342017632138e-11 0.07010852834652781 1.4038770146385104e-10
170 0.002208097410469456 0.03632776608940924 1.1136092048502633e-11 1.2080336730946328e-11 2.395270648491987e-10 0.1957311280239873 0.0955864186330927 0.26288614548456046 0.2024086504313521 0.25159775206295676 1.4976575535285974e-11 0.09516362583207516 0.12695361030812605 0.028744224932737317 2.196964832279491e-11 3.3183455983021304e-12 0.3222624974708341 2.0785373422427256e-11 0.06534177112131795 1.408768657285009e-10
180 2.346567384847731e-12 0.035011533202624956 9.177658633063857e-12 1.266672877697772e-11 5.2513549064769904e-12 0.19352573657660166 0.09913483111801569 0.2656584500278144 0.19354690229094756 0.25177437540348946 1.128075410861129e-11 0.09223692714046894 0.12942433809572101 0.027845588680962652 2.3494650669420025e-11 3.5521585672881884e-12 0.32654946633059895 2.3948398819584327e-11 0.060859347288825166 1.418936079744526e-10
190 1.3896217510023234e-11 0.03364781139925188 7.196465645620265e-12 1.3249790153935237e-11 6.487088644036021e-12 0.19123555326286956 0.10258769654645927 0.26830861478011975 0.1848487245536571 0.251918959150359 6.0348392949549634e-12 0.08947909356639616 0.13146034564347442 0.02705349853316108 2.4856561253727705e-11 3.9012126862303376e-12 0.33065656195267706 2.6548541143256443e-11 0.05664955272062819 1.4441703388712313e-10
200 8.849038168889933e-10 0.032236724726163346 5.272116077037481e-12 1.393421489304103e-11 7.930323064897493e-12 0.18889481817120168 0.10594632483375654 0.2708526199904947 0.17637632814434617 0.2520397815600971 6.67021993194794e-13 0.08688783517877452 0.13311497122803942 0.02635362176391598 3.455757902059986e-11 4.442002321525251e-12 0.3346007365948918 2.8043345423611754e-11 0.05269938261764834 1.4859558028490483e-10
210 6.151281706223699e-10 0.030780632199174818 3.1752378504279477e-12 1.461669674185373e-11 6.292466547819231e-12 0.18652981457905787 0.10921214601132523 0.2733030929828553 0.16817172234069963 0.2521429269920076 6.334377466998831e-12 0.08445922847992193 0.13443234196460213 0.025733687701367303 4.0134784384804334e-11 5.2164939035037605e-12 0.33839526086404764 2.7760793663844652e-11 0.04899526287458347 1.5647139139929322e-10
220 4.488009963665718e-10 0.02928326887023247 3.38700179014495e-11 1.5202367142919115e-11 2.0034413017455677e-10 0.18416064519766295 0.11238669288983394 0.27567010054009056 0.16026169015017286 0.25223288158487367 1.549016470647757e-11 0.08218813600172503 0.13544978875747446 0.025183157971414794 4.3503478597273215e-11 6.258660256719395e-12 0.34205073513274215 2.555278211247014e-11 0.045523529646275124 1.6252610368638898e-10
230 3.446810614704532e-10 0.02774913429845194 9.541312184779827e-11 1.5693224497681513e-11 1.912213165589094e-10 0.18180259837878388 0.11547158462385165 0.2779617398845551 0.1526616648188709 0.25231296155009786 2.946476396203934e-11 0.08006854435764299 0.13619951000757718 0.02469295730778298 4.563388555922643e-11 7.621792086354162e-12 0.3455758085268827 1.9694590402963286e-09 0.04227073808671512 1.6718237905166689e-10
240 2.771802787293609e-10 0.026183064942620127 8.644840399085751e-11 1.6056100893280245e-11 4.516276241872674e-12 0.17946720238742764 0.11846851159946326 0.2801845821981139 0.14537871658244572 0.2523856233208317 5.435651928564766e-13 0.07809383663911318 0.13670972787303462 0.024255252173074004 4.697547906218347e-11 9.440337400690169e-12 0.3489776912971533 1.5894098259749967e-09 0.039223855483681666 1.7068901847494544e-10
250 2.3185664499436598e-10 0.02458994302305617 5.905442801434901e-11 1.6266016311661247e-11 7.911948873839947e-12 0.17716304165564473 0.12137922175609672 0.2823440076454774 0.13841383221135062 0.2524526894788468 9.801048861390882e-13 0.07625701106968596 0.13700550051829577 0.0238632672992366 4.776856687982445e-11 1.1789569320797e-11 0.3522625210590426 1.16317044884795e-09 0.036370376464207974 1.7321244438761596e-10
260 2.0102841613578448e-10 0.022974503075800845 7.661216105958601e-11 1.6403045588475607e-11 7.209011165798529e-12 0.1748963917521491 0.12420550831529442 0.28444446016296515 0.13176363948155598 0.2525155141295212 1.6725509865977983e-12 0.07455085558647312 0.13710930033685137 0.023511132714504 4.812389375885573e-11 1.4555023852835802e-11 0.35543562553231817 1.1852273607004804e-09 0.033698386246646034 1.7488299697276943e-10
270 1.8178336613772217e-10 0.02134121142587042 3.2390756743438942e-12 1.647210146060729e-11 6.857264756021664e-12 0.17267171562285744 0.12694919883352374 0.28648964257783954 0.1254217044319776 0.25257510443027975 2.373767848951047e-12 0.07296808618909534 0.13704143247180783 0.02319375548320568 4.7967074756627426e-11 1.7726820011887412e-11 0.35850171193492053 2.3086399458804863e-09 0.031196588880650397 1.758060363954428e-10
280 1.7076362546220025e-10 0.01969419608922729 1.770428248448752e-11 1.6475681929861707e-11 6.166595012402354e-12 0.1704920523618657 0.12961214547501954 0.288482667088872 0.1193794998566401 0.252632210180457 3.1374902675906924e-12 0.07150145546462039 0.13682034364786227 0.022906711423594572 4.957506627434327e-11 2.128330844897164e-11 0.3614650042725513 4.3749226463773994e-11 0.02885431295284467 1.7606704982853216e-10
290 1.6268320024437344e-10 0.01803721291935123 4.114208973504674e-12 1.6414286596599936e-11 7.315370531557619e-12 0.16835932322704672 0.1321962163965814 0.2904261721454634 0.11362712372532391 0.2526873900334634 9.816591983735634e-13 0.07014383662550316 0.13646285533046937 0.02264615334340081 5.12565545562893e-11 2.5192847807886665e-11 0.3643293435357669 5.3008819556055187e-11 0.026661502578256904 1.8439461069164054e-10
300 1.5637141581592573e-10 0.016373636625293453 1.9279822183193573e-10 2.004871269001285e-11 1.178557251790835e-11 0.16627457349666352 0.13470328813981713 0.2923224138666899 0.10815382852193621 0.25274106053009937 6.885381154120296e-12 0.068888287498031 0.1359843448745673 0.02240873290795009 5.236328037838689e-11 2.941791255040016e-11 0.3670982614436385 5.526690216584029e-11 0.024608699188470612 1.931608206717783e-10
310 1.513643654860175e-10 0.014706468057769428 1.0372563918892297e-10 2.3880064592418648e-11 4.357220140249751e-11 0.16423816433788702 0.13713523893285096 0.2941733380388365 0.102948408415505 0.25279353246820246 4.385714014176756e-11 0.06772809794005674 0.1353988895677225 0.02219153385094974 5.302835948128859e-11 3.3909874908033544e-11 0.3697750352493764 5.377231993008991e-11 0.02268701779924874 2.0277945989022328e-10
320 1.409111716199618e-10 0.01303835617684923 7.089329123743937e-13 2.4887925054173365e-11 1.0084655333031378e-11 0.16224992550898326 0.1394939428112303 0.29598063719142914 0.09799947799729607 0.2528450379134921 4.550648746715069e-11 0.0666568239185108 0.13471938488087604 0.021992014689869 5.3385240672554346e-11 3.8607894659037356e-11 0.3723627289271827 5.050704299236486e-11 0.02088812018622739 2.1174773046084283e-10
330 1.2305295671311e-10 0.011371610179781277 8.068545831463325e-13 2.3929164205682696e-11 6.459463519625785e-11 0.16030927727288388 0.14178126447560047 0.29774579613463276 0.09329567623188893 0.2528957502800566 4.5714776408800617e-10 0.06566831070666712 0.13395764421999182 0.021807959449169467 5.327915886255141e-11 4.344535842193409e-11 0.3748642245296263 4.692868316169552e-11 0.01920418670684959 2.1969348562578261e-10
340 1.0871825661951107e-10 0.009708243128758176 1.6118217871508023e-12 2.151867573019217e-11 4.4207396077133865e-10 0.15841532792560353 0.14399905481121977 0.2994701285027499 0.08882580350222329 0.2529457992706149 4.2168846192680576e-10 0.06475670730682326 0.13312448499271168 0.021637435164741037 5.2583770671077446e-11 4.862532598792768e-11 0.37728224640433494 4.365641181891533e-11 0.017627887732502207 2.277301680564392e-10
350 9.781303544897924e-11 0.008049991684903612 1.9221846336847648e-12 1.7911699901063116e-11 6.166567256826738e-12 0.15656695200002818 0.14614914700144588 0.3011548062521964 0.0845789232627916 0.25299528199946475 1.2594036924440388e-11 0.06391647385716093 0.13222980452743727 0.02147875515694664 5.170125438880291e-11 5.4052540221505296e-11 0.3796193801862808 3.927014269322626e-11 0.01615235548645773 2.3593016429401814e-10
360 9.034051284828593e-11 0.00639834541750528 2.0234924846818103e-12 1.3223117045768618e-11 6.716488476499194e-12 0.15476285302594667 0.1482333531737562 0.30280088357858886 0.080544425758181 0.25304427127771845 4.980105217100572e-11 0.06314238346826517 0.13128264834312758 0.021330447230583416 5.070605046952892e-11 5.930311797186505e-11 0.3818780879361473 3.5183966851093373e-11 0.014771156665059279 2.4318747016138786e-10
370 8.447986754589465e-11 0.004754576167919744 2.0337065365083618e-12 9.7742647309218e-12 6.423223064544459e-12 0.15300161389723144 0.1502534615227008 0.3044093164088119 0.07671207019149337 0.2530928217873596 0.0003573463831653134 0.06242951969317834 0.13029127227012804 0.021191226097673876 4.962322219803639e-11 6.434763832885437e-11 0.3840607204078775 3.127353931375865e-11 0.01347826612893089 2.7661206658535775e-12
380 8.020417663345825e-11 0.0031197625375084526 2.0194956817931597e-12 7.42839123546446e-12 5.853012519096978e-12 0.15128173730700697 0.15221123287982508 0.3059809783507252 0.07307200981147967 0.25314097468364394 0.00171607894542547 0.061773270622970666 0.1292631995277551 0.021059969430641368 4.847464096791043e-11 6.909317562531214e-11 0.38616952715327324 3.005506954423254e-11 0.012268041814684036 2.8278490660227362e-12
390 7.750894370772698e-11 0.0014948143776043477 2.006672605858739e-12 5.4282411898753935e-12 4.4123515952065873e-10 0.1496016780398748 0.15410840254902103 0.3075166737929654 0.06961480186825561 0.25318876102689736 0.0026553169087881745 0.061169320423991036 0.1282052736864988 0.020935697044769386 4.76592654230501e-11 7.377332078561949e-11 0.3882066649774688 2.9868219009188124e-11 0.011135200932518026 2.8804736373899686e-12
400 7.57762186331945e-11 3.503192180787096e-10 1.995403842158794e-12 7.064876461626568e-12 3.702634865376808e-10 0.14795986877597886 0.1559466727641966 0.30901714869968605 0.06633141018732484 0.2532362043420575 0.0034496046896971277 0.060613638983609386 0.12712370793791572 0.020817552784068605 4.7809922687491735e-11 7.8244188905785e-11 0.39017420511880246 2.971756174474649e-11 0.010074797458717498 2.926658915214375e-12
410 7.540229551850075e-11 3.3542246757889416e-10 1.9752532942618473e-12 9.331840855608675e-12 3.1469421513108387e-10 0.1463547405827622 0.15772771514738237 0.3104830995317831 0.06321321486722709 0.2532833225280592 0.0041701762094260575 0.06010247021542259 0.12602413122548858 0.020704788747144987 4.782257922997246e-11 8.243661309137451e-11 0.39207413942790265 2.961875189555485e-11 0.009082200931215478 2.9671820556131934e-12
420 7.577027894001276e-11 1.7019230469372815e-10 1.938171845239367e-12 2.675867860624237e-11 2.796619325007299e-10 0.1447847390655096 0.15945316847632762 0.3119151806386326 0.06025198492071581 0.25333012928246224 0.004839595990073775 0.05963231949560832 0.12491163135125471 0.020596751541816283 4.765773886639124e-11 8.636469317480078e-11 0.3939083857501256 2.966760170863836e-11 0.00815307649133077 3.002598170098736e-12
430 7.642436683497067e-11 5.200184727272017e-11 1.8945400803715984e-12 3.906033829714772e-11 1.9853976795936035e-10 0.1432483369134242 0.16112463789600395 0.3133140103962548 0.05743988111505602 0.2533766351645679 0.005466573476550107 0.05919994046062571 0.12379079553570026 0.02049287030104696 4.71939709534297e-11 9.004075263163713e-11 0.39567879265037115 2.9779179122613186e-11 0.007283366133131373 3.034239526300553e-12
440 7.725581285811245e-11 6.652463024892086e-10 6.433742427702782e-13 4.35828317879583e-11 7.287870307237654e-11 0.14174404358147666 0.16274369419670343 0.3146801763144566 0.0547694393616864 0.25342284838887763 0.006055337248622394 0.05880232164179067 0.12266574832369297 0.02039264622981396 4.661301900021897e-11 9.570866321695348e-11 0.3973871436481913 2.9959257297207387e-11 0.0064692711052836485 3.0619951019161817e-12
450 7.818545810778232e-11 8.596958700479718e-10 2.2299939672620894e-12 5.49003620342603e-11 2.4429153144822635e-11 0.1402704126091178 0.1643118732990444 0.31601423929339106 0.052233555701171344 0.253468775417374 0.006608479510968657 0.05843667301048039 0.12154018719623925 0.02029564348394397 4.5993042707692666e-11 1.036569718948499e-10 0.3990351609763582 3.005817816870149e-11 0.005707235405405943 3.0866420530628602e-12
460 7.915762489929534e-11 8.85443829368171e-10 6.183553669103503e-12 1.1058803872643352e-10 1.452538089807831e-11 0.1388260469726756 0.1658306759115903 0.31731673717654835 0.04982547565399097 0.25351442140168756 0.007127933424238453 0.058100412728730455 0.12041741591788295 0.020201481208772076 4.5284165306469504e-11 1.1296641400093677e-10 0.40062450896488677 1.5483614390632283e-11 0.004993930304751065 3.108957535857826e-12
470 8.013240071491623e-11 8.060615508398428e-10 1.0650813564438977e-11 8.718273325492021e-11 1.7026310916712362e-11 0.13740959648279472 0.16730156733798474 0.31858818772043834 0.047538775011300584 0.2535597905132394 0.007615326826057145 0.057791154148136736 0.11930037577877617 0.02010982658840843 4.4479891991855425e-11 1.261544202435516e-10 0.40215679712461694 1.4440115769787099e-11 0.004326239851862569 3.1287195056961536e-12
480 8.10844169585323e-11 4.855038593376548e-11 1.529809612321742e-11 6.247780071078068e-11 1.933689319777443e-11 0.1360197796738652 0.16872597741501028 0.31982909107975643 0.04536734901097082 0.25360488618977606 0.008072124088408295 0.05750669316981227 0.11819167481100268 0.020020388776092357 4.360320438046017e-11 1.432596263839514e-10 0.4036335829531571 9.024503366816816e-11 0.0037012472655313135 3.146261029485231e-12
490 8.205214285794682e-11 9.036116299654395e-11 1.982614072915112e-11 9.367132070003947e-11 1.983388453474788e-11 0.13465536718961776 0.17010530055730444 0.3210399318894288 0.04330539636865143 0.25364971131948233 0.008499685783122213 0.05724499608468958 0.11709361510029369 0.01993291359307836 4.2674197509029455e-11 1.630535706453884e-10 0.40505637450180476 2.1881430001258195e-10 0.0031162222688275315 3.161970685283677e-12
500 8.304201770670261e-11 1.0949285922379204e-10 2.2717383529879953e-11 1.934957194471565e-10 1.9394444383813436e-11 0.1333151853646822 0.17144089593004852 0.3222211810108017 0.041347405422267385 0.25369426837850295 0.008899295465135126 0.05700418792489692 0.11600821821697742 0.019847178898138917 4.1710607190381666e-11 2.0730084315800923e-12 0.40642663273305724 3.7014169507187944e-10 0.002568609094504744 3.1757929619402603e-12
510 8.396572326319074e-11 1.184427000922028e-10 2.4398427722616134e-11 2.7349145170774136e-10 1.8599566331545248e-11 0.1319981183136676 0.17273408767733966 0.3233732969978647 0.03948813922016789 0.25373855953367397 0.009272172964594483 0.05678254136206662 0.11493724900020676 0.01976299054242059 4.078173909682903e-11 2.2235546737192635e-12 0.4077457736931245 4.874744496952133e-10 0.0020560155136981374 3.188227459816062e-12
520 8.482098357021073e-11 1.2417988859425577e-10 4.34574598529025e-12 3.387122526898878e-10 1.7658749462690082e-11 0.13070310720639317 0.17398616523693988 0.3244967273294356 0.03772262440924386 0.2537825867192741 0.009619481687775377 0.05657846617312723 0.1138822375849568 0.019680178835376094 3.991065811170813e-11 2.0605739337042905e-12 0.409015170520014 5.772908262535736e-10 0.0015762019945517805 3.1986635562475385e-12
530 8.559880582126311e-11 1.2831757878473127e-10 1.8445356353424813e-11 3.90593002386197e-10 1.6622703213897694e-11 0.1294291491443098 0.17519838372388374 0.32559190944620653 0.03604613667368813 0.2538263516943744 0.009942333354553412 0.05639049928237616 0.11284450020345538 0.019598595457006596 3.918304569694442e-11 1.8751666885918894e-12 0.41023615530494173 6.439599964380704e-10 0.0011270726707545663 3.208044940805621e-12
540 8.630857140090598e-11 1.312810971043632e-10 3.467881537488893e-11 4.2828313118192796e-10 1.5563106359195444e-11 0.12817529571859032 0.17637196436942082 0.3266592716246108 0.03445418892021354 0.25386985608569734 0.010241791424579372 0.05621729537939257 0.11182515758789044 0.01951811075986465 3.850139651540019e-11 9.94606619286742e-11 0.4114100208221664 6.92558899118012e-10 0.0007066654698358009 3.215983035431691e-12
550 8.695372200051565e-11 1.3332568382651289e-10 4.683758936252502e-11 4.6017811783372053e-10 1.5229414951356546e-11 0.12694065132262017 0.1775080950079827 0.3276992337148312 0.03294251970282639 0.2539131014196526 0.010518873851155575 0.05605761810513965 0.1108251534776209 0.019438611410136697 3.785885493989838e-11 6.155309595357039e-11 0.4125380221376256 7.270356539024192e-10 0.00031314316979692836 3.222866418184367e-12
560 8.753819891182957e-11 1.3465484283159412e-10 5.5852711344783756e-11 4.871744951895352e-10 3.075423249399023e-11 0.12572437128205435 0.17860793060341185 0.328712207761609 0.03150708194648333 0.253956089146283 0.010774555428423982 0.055910331793116 0.10984527059409782 0.019359998332038608 3.7214814563313325e-11 1.1569945002065651e-10 0.4136213781146746 7.505087107340103e-10 6.630089879888779e-11 3.639200052418801e-12
570 8.806599893773637e-11 1.3542700294522092e-10 6.262473872808982e-11 5.10864850422621e-10 5.682143644492044e-11 0.12452565985155262 0.1796725938121333 0.32969859853162764 0.03014403228109266 0.2539988206571716 0.01100976987697111 0.05577439374827109 0.10888614575965211 0.019282184904145572 3.65601715568431e-11 1.730837695390619e-12 0.41466127281848475 7.506295029990895e-10 6.38737916724974e-11 4.085898286376732e-12
580 8.854117439227593e-11 1.3576040291951585e-10 6.779626859909627e-11 5.318662177344891e-10 1.6298978833262368e-10 0.12334376812891334 0.1807031755720575 0.33065880396775776 0.02884971965373844 0.25404129729883396 0.011225411742639357 0.05564884704338047 0.10794828383844099 0.019205095387421656 3.519071145596797e-11 2.3214763444912023e-12 0.41565885682142645 7.368030630061639e-10 6.646442771152117e-11 4.4624859363295855e-12
590 8.896716696682461e-11 1.3574230628421446e-10 7.178230232440796e-11 5.506121114606799e-10 1.9258906969188416e-10 0.12217799191894829 0.18170073571493928 0.33159321556695337 0.027620681429845906 0.2540835203827345 0.011422338151709899 0.05553281381050834 0.10703207082315411 0.01912866355092968 1.1555756351810942e-12 2.860933712156566e-12 0.41661524848373743 7.140102398217607e-10 6.234264493532038e-11 4.772793271712317e-12
600 8.934869510923704e-11 1.3545764510070057e-10 7.483291764032174e-11 5.673919112325621e-10 2.977382229651937e-12 0.12102766957762803 0.18266630359655212 0.33250221870614544 0.02645362478852159 0.25412549119278327 0.011601370450341486 0.05542548900381239 0.1061377854313218 0.019052831470894538 3.7978509226377355e-12 3.340439036492171e-12 0.4175315350862968 6.845387034992712e-10 3.803718104378184e-11 5.0224824299505144e-12
610 8.987205424304534e-11 1.3499290574259248e-10 7.709621829832258e-11 5.823779236635573e-10 3.341341092699679e-12 0.11989217986117073 0.1836008787457366 0.33338619292137933 0.025345424013871336 0.25416721099094697 0.011763295747097335 0.05532613460920144 0.10526561039156429 0.01897754848131661 8.505696147409481e-13 3.774314194515682e-12 0.4184087739308363 6.502402505326188e-10 1.2341343225141799e-11 5.233646849234219e-12
620 9.049261340265957e-11 1.3428924638958506e-10 7.866157725189282e-11 5.956477810986627e-10 3.689742955614861e-12 0.1187709397996958 0.18450543151351873 0.3342455121480288 0.024293108041558768 0.25420868102145067 0.011908868371373837 0.05523407427607807 0.10441564227743669 0.01890277025702425 1.0303896624819231e-11 4.1847636467196025e-12 0.41924799337993646 6.119384998726218e-10 3.532225796576416e-10 5.3859139370615594e-12
630 9.105804998910116e-11 1.3336876047986834e-10 7.959682912783705e-11 6.072044811400445e-10 3.786471136635328e-12 0.11766340261106267 0.18538090373905836 0.3350805449284857 0.02329386238284321 0.2542499025139261 0.012038811257410353 0.05514868834649178 0.1035879007435386 0.01882845801246691 2.649991337477786e-11 4.0938796797007626e-10 0.4200501938389586 5.698790328523273e-10 7.642825192166747e-10 5.473954622914334e-12
640 9.157219427180507e-11 1.3224599193506492e-10 7.99852961641534e-11 6.169913885356593e-10 3.2359238899548615e-10 0.116569055667129 0.18622820941670326 0.3358916545926873 0.022345009970081868 0.25429087668577377 0.012153817261516764 0.05506940925740966 0.10278233700674733 0.018754577801651684 3.2252756021478035e-11 2.203237592368623e-12 0.42081634868528117 5.253137924654538e-10 2.9229967404842405e-11 5.508815625887564e-12
650 9.203920958711365e-11 1.3092615880339054e-10 7.983480543316546e-11 6.249048917217337e-10 3.0524902050466096e-10 0.11548741852182187 0.187048235364493 0.3366791994161289 0.021444009223267724 0.2543316047439329 0.012254550418012822 0.05499571729242947 0.10199884158114546 0.01868109990646838 5.137823499978822e-11 2.1839197117401454e-12 0.42154740514438727 4.784481144604058e-10 4.1144256404668234e-11 5.499267707875788e-12
660 9.246320376021799e-11 1.293677387437242e-10 7.921019395951134e-11 6.308039784963526e-10 2.8172349175736855e-10 0.11441804100799663 0.1878418418923321 0.3374435327579495 0.02058844688135757 0.2543720878862138 0.012341647138574885 0.0549271366600248 0.1012372513801843 0.01860799830225457 1.0578954379170113e-10 5.027644967015021e-12 0.422244285149984 4.291983435322777e-10 4.303072134725916e-11 5.454525719983394e-12
670 9.284789603825061e-11 1.2760059675542834e-10 7.818307112827938e-11 6.345181741140848e-10 2.565919560160168e-10 0.1133605014081655 0.1886098634677862 0.3381850031848826 0.01977603165263553 0.2544123273022987 0.012415717358765899 0.05486323187631037 0.10049735617472134 0.018535250190858887 2.3867452458858907e-10 7.040257266055505e-12 0.42290788613036634 4.808923814714205e-10 4.113079321577118e-11 5.3824722456852214e-12
680 9.320794136513655e-11 1.2561052198378775e-10 7.682265934505494e-11 6.696878052103727e-10 2.322255165942977e-10 0.11231440470283699 0.18935310937776195 0.3389039545813483 0.019004584761999618 0.25445232417449704 0.012477345633984838 0.05480360443129939 0.099778904472752 0.01846283559268669 4.673900155793831e-12 8.570588683198821e-12 0.4235390817613226 5.337740804911562e-10 3.711502112591081e-11 5.2897131119777896e-12
690 9.353356977825911e-11 1.233724233884459e-10 7.519979083880912e-11 7.110088212636256e-10 2.1021016871625164e-10 0.11127938089709627 0.19007236438458397 0.339600726248351 0.018272044755296594 0.25449207967831533 0.012527092193310052 0.05474788971863487 0.09908160898216255 0.01839073699028515 5.978828543362624e-12 9.519718346950867e-12 0.4241387226989052 5.745193210060506e-10 3.190126808549909e-11 5.182521078950231e-12
700 9.382833399129709e-11 1.208522171225468e-10 7.338046836835588e-11 7.532120482878213e-10 1.5490013438590466e-10 0.11025508342817744 0.1907683893751807 0.3402756529933724 0.017576447698066953 0.2545315949828907 0.012565493941620987 0.054695754209847736 0.09840515142785321 0.018318939016968683 6.497358207013804e-12 1.0210832179780027e-11 0.4247076372729883 6.087495507678398e-10 2.6183506751653596e-11 5.065892150213358e-12
710 9.409445445029974e-11 1.1800049826149461e-10 7.142580971120083e-11 7.963636555752274e-10 1.0798070770867696e-11 0.10924118765274587 0.19144192200226795 0.34092906521045085 0.016915931535369372 0.2545708712513176 0.012593065422209504 0.054646892855259144 0.097749187072533 0.0182474281847953 6.7210126353245414e-12 1.0717426945916486e-11 0.4252466321600251 6.378335637435839e-10 2.0265835884436534e-11 4.94460028477306e-12
720 9.433503977973601e-11 1.1474898808927492e-10 6.939160357433138e-11 8.403878287710498e-10 3.005386217669326e-11 0.10823738941344241 0.19209367731659288 0.34156128895884313 0.01628872478008606 0.25460990964090247 0.012610299740822284 0.05460102669468425 0.09711334864510175 0.0181761926469286 6.8044736512007375e-12 1.106670310946356e-11 0.42575649301374596 6.627565163341842e-10 1.4169857995294244e-11 4.84090545427307e-12
730 9.455169980299161e-11 1.1100187435886255e-10 6.73262556816212e-11 8.851187838221364e-10 3.581598906343686e-11 0.10724340368329136 0.19272434838943453 0.342172646032191 0.015693152760947477 0.2546487113033554 0.012617669453462765 0.0545579006621566 0.09649725003120727 0.018105221990044607 6.795397577974427e-12 1.1282863532358078e-11 0.4262379850671163 6.842629796111055e-10 6.853745331686367e-10 4.803213382587046e-12
740 9.474687701072071e-11 1.0663181448933301e-10 6.527800522349025e-11 9.368449488400543e-10 3.707646689665722e-11 0.10625896328611317 0.19333460692467996 0.3427634540244087 0.015127607272034344 0.2546872773849409 0.012615627412241537 0.05451728156988067 0.09590048957534746 0.01803450705299192 6.720429768236613e-12 1.1390888232654106e-11 0.42669185373534413 7.029345439057977e-10 1.8836505445707363e-10 4.766798067379341e-12
750 9.49219591817041e-11 1.0120670967950218e-10 6.316819289864384e-11 9.921522076128397e-10 3.6406933023869215e-11 0.10528381769067816 0.1939251038599319 0.34333402639181876 0.014590588315315709 0.2547256090265967 0.012604607575944948 0.05447895625760635 0.09532265305641938 0.017964039768384676 6.607075997422385e-12 1.1410317135585046e-11 0.42711882519228495 7.192372253328472e-10 1.3503857580754453e-10 4.75353090223507e-12
760 9.508005494041072e-11 9.378287035843869e-11 6.099054594699282e-11 1.0483982432196726e-09 3.483957566885465e-11 0.10431773187620022 0.19449646995617542 0.34388467251213245 0.014080650907041518 0.2547637073640252 0.01258502579197407 0.05444272989455645 0.09476331636810854 0.01789381302093629 6.47845666001956e-12 1.1359357898754752e-11 0.42751960686484936 7.335508867001295e-10 6.069034164113418e-13 4.7824522120265556e-12
770 9.522133082029427e-11 8.795686401441571e-11 5.899125632424784e-11 1.1052208731543445e-09 3.2883293310526085e-11 0.10336048526635264 0.1950493163756487 0.34441569774077 0.01359643038344512 0.2548015735277712 0.012557280543697535 0.05440842442192784 0.09422204792801939 0.01782382053105691 6.343620073678835e-12 1.1253886711415362e-11 0.4278948879782627 7.461847251200027e-10 4.654731461384287e-13 4.86649609499068e-12
780 9.534834033431139e-11 9.016309920895083e-11 5.719275053550632e-11 1.1622602602567866e-09 3.080140309474899e-11 0.10241187072887553 0.19558423524762647 0.3449274034649434 0.01313663002790691 0.2548392086432818 0.012521753666507762 0.054375877124828276 0.09369841083811103 0.017754056752602998 6.209727176909041e-12 1.1110112829726404e-11 0.42824534011450777 7.573981997133217e-10 3.489477543722197e-11 5.014266779568288e-12
790 9.546163859397439e-11 9.191347682957485e-11 5.56162338405386e-11 1.219168432875506e-09 2.8736610313551125e-11 0.10147169363396646 0.19610180022190438 0.345420087155853 0.012700018222691708 0.25487661383095805 0.012478811034499104 0.05434493932334272 0.09319196481740849 0.017684516775180015 6.080635994720751e-12 1.0953793427859182e-11 0.42857161764285245 7.674049173900244e-10 9.172579007107884e-10 5.227152044540162e-12
800 9.556255786691281e-11 9.33018107218686e-11 5.426714633216534e-11 1.2756173756178768e-09 2.6763327665157988e-11 0.10053977096623082 0.19660256700983203 0.3458940424191403 0.012285425441718574 0.25491379020619953 0.01242880321896056 0.05431547517313429 0.09270226792640393 0.017615196243643494 5.9594273960073e-12 1.0858758336951269e-11 0.4288743581940426 7.763860110365783e-10 2.575104660756944e-09 5.499545263631944e-12
810 9.565231939845376e-11 9.439449222270468e-11 5.316486140216625e-11 1.3313031510531204e-09 2.4933902165180655e-11 0.09961593058393928 0.19708707391294 0.3463495590440209 0.011891741158729287 0.25495073887943986 0.01237206611975128 0.05428736056675332 0.09222887810110966 0.01754609128861484 5.847045070339618e-12 1.0809797501565299e-11 0.42915418311593223 7.844907501386444e-10 5.4434593117769214e-11 5.817013537523508e-12
820 9.573219994507554e-11 9.523970501135182e-11 5.231687305595756e-11 1.3866550824248591e-09 2.3288870831805752e-11 0.09870001033063175 0.19755584233851453 0.3467869230514275 0.011517910874498676 0.25498746095618263 0.012308921570672093 0.0542604821274445 0.0917713545133527 0.017477198465125188 5.744155151532482e-12 1.0770606628796031e-11 0.4294116979140147 7.918479760782304e-10 6.185220738363917e-11 6.153799692043549e-12
830 9.580253257368554e-11 9.58711998677586e-11 5.1734561079541663e-11 1.4542481524548734e-09 2.186856251640279e-11 0.09779185738433863 0.1980093773030761 0.3472064167405366 0.011162933301389285 0.25502395753703033 0.012239677919901548 0.05423473628790487 0.0913292587725871 0.017408514698988187 5.642319944598739e-12 1.0752176926587254e-11 0.42964749267843827 7.985633265761294e-10 7.273372269051004e-11 6.4729888116232814e-12
840 9.586448301845962e-11 9.631384578767666e-11 5.142630765675449e-11 1.6019065657291165e-09 2.072673976893924e-11 0.09689132757148328 0.19844816792317121 0.3476083187396259 0.010825857664038232 0.2550602297177109 0.012164630586529612 0.05421002844700995 0.09090215598030484 0.01734003723995603 5.55024082249389e-12 1.0762835067623655e-11 0.4298621424889878 8.047278954315118e-10 8.21712836662769e-11 6.719014233880216e-12
850 9.591921701357364e-11 9.658562838410489e-11 5.140532444158907e-11 1.9659551764306116e-11 1.9954815577705176e-11 0.09599828476365652 0.1988726878936079 0.34799290403500843 0.010505781139622134 0.2550962785891061 0.012084062594171163 0.05418627219807581 0.09048961566394687 0.017271763620804403 5.468653307971749e-12 1.0810130568472687e-11 0.43005620781773557 8.104207860348822e-10 9.053774830541927e-11 6.815659148173836e-12
860 9.602008077536084e-11 9.669764988728957e-11 5.167877237255425e-11 2.15350653975932e-11 1.972143282014116e-11 0.09511260030415397 0.19928339595332656 0.3483604440116861 0.010201846433934871 0.25513210523727303 0.011998245082610937 0.054163388622727404 0.09009121257843693 0.01720369162160651 5.39676636712727e-12 1.0898060232022999e-11 0.43023023490978585 8.157051145651906e-10 9.761356827009404e-11 6.65562049917412e-12
870 9.618972285352356e-11 9.749301366213103e-11 5.2258475324862275e-11 2.316950797887074e-11 1.1405789090979113e-09 0.0942341524434111 0.1996807363390064 0.3487112064938928 0.009913239484986033 0.2551677107434688 0.011907437798374332 0.05414130564492303 0.0897065274054599 0.017135819238532135 5.3345938777482615e-12 1.1072365246889149e-11 0.4303847561334384 8.206401669319519e-10 1.0294931834103904e-10 6.0884630670443585e-12
880 9.634792963453265e-11 9.824685509585152e-11 5.3147763967587025e-11 2.4566293443939458e-11 1.0644867903808475e-09 0.09336282585247249 0.20006513922655333 0.3490454558441486 0.00963918728319852 0.2552030961841739 0.011811889565101152 0.05411995744010367 0.08933514735384723 0.017068144656600337 5.265204938709189e-12 1.1281753309333453e-11 0.4305202904181976 8.252709626788146e-10 1.0544218623231849e-10 4.897082739319103e-12
890 9.64952562299004e-11 9.888523333501098e-11 5.025641014455573e-11 2.5732901920427764e-11 9.387947780270522e-10 0.09249851115429561 0.20043702116063744 0.34936345297246485 0.009378955783472856 0.2552382626311107 0.011711838734549396 0.05409928389485852 0.08897666667110643 0.017000666225889915 5.196107433214081e-12 1.1495915330783646e-11 0.4306373442252803 8.296380804573289e-10 1.0033342646292853e-10 3.202061393814404e-10
900 9.663259081804654e-11 9.941825140913352e-11 3.817851590426358e-11 2.667968623804029e-11 8.230930798047709e-10 0.0916411044852175 0.20079678547244995 0.34966545537371235 0.009131848976697911 0.25527321115126833 0.011607513619027898 0.05407923011285731 0.08863068707461777 0.01693338244076159 5.135905589703782e-12 1.164568441680558e-11 0.43073641134707585 8.337324164386928e-10 9.056270316998294e-11 2.9992941463774514e-10
910 9.676126566660059e-11 9.985523519162598e-11 3.587447006125899e-11 2.741841476083806e-11 7.195145174110351e-10 0.09079050710634887 0.20114482268587897 0.34995171716839846 0.008897204670576404 0.2553079428069208 0.011499132906020004 0.05405974596315699 0.08829681866646258 0.016866291921718846 5.0826842734608135e-12 1.1580736369865008e-11 0.4308179695164531 8.376128679543626e-10 8.183530589289667e-11 2.779723118351285e-10
920 9.688083668635272e-11 1.0018708085368644e-10 3.10528824876144e-11 2.7961688520150574e-11 6.277045827562944e-10 0.0899466250203945 0.20148151091230715 0.35022248914534015 0.008674390967162235 0.25534245865564853 0.011386906055734669 0.054040785667297864 0.08797467946382564 0.01679939339956804 5.042022355183917e-12 1.1944001343522359e-11 0.4308824880731008 8.413139629404043e-10 7.385451104846563e-11 2.547036470623709e-10
930 9.699269165608371e-11 1.0031708796987004e-10 2.463351744808051e-11 2.8322344469700056e-11 5.196509056393239e-10 0.08910936862848504 0.20180721623424325 0.3504780187999311 0.00846281483485146 0.2553767597503587 0.01127103368228266 0.05402230742190661 0.08766389439148263 0.016732685701587258 5.014239023992673e-12 1.582023401169863e-11 0.4309304237608843 8.448610699929304e-10 6.628277614273426e-11 2.318710778936861e-10
940 9.709777426536448e-11 1.0035683395415163e-10 8.786665839366492e-11 2.8513025274179427e-11 4.2695845470230864e-10 0.08827865240984584 0.2021222930780061 0.35071855037387967 0.008261909693154322 0.2554108471393054 0.011151707919156761 0.05400427305379585 0.08736409794360417 0.016666167739449733 4.52916537607706e-10 2.1972645924961398e-11 0.4309622216699075 8.509009608026474e-10 5.884496709351872e-11 2.0829959979096202e-10
950 9.719580695843888e-11 1.003264138432769e-10 1.3957429656485942e-10 2.854622094261572e-11 3.514002422377871e-10 0.0874543946043686 0.20242708457569203 0.3509443248959021 0.008071136377106986 0.2554447218661081 0.011029112769659233 0.05398664770479 0.08707493341451111 0.01659983849868185 4.530547187409084e-10 2.5850099838464757e-11 0.43097831562707367 8.608223578399077e-10 5.674237382041758e-11 1.842588859268801e-10
960 9.728756689142415e-11 1.0022416230270892e-10 1.8119050704257234e-10 2.843388025031146e-11 2.90189691720677e-10 0.08663651697657768 0.20272192291665003 0.35115558021902854 0.007889983245640775 0.25547838496977304 0.010903424442895826 0.053969399543749574 0.08679605286267855 0.016533697029454286 4.546555354423276e-10 2.738120841172531e-11 0.4309791285036576 8.702437104268768e-10 6.083405220541627e-11 1.6000051283882044e-10
970 9.737377570928629e-11 1.0003975425831868e-10 2.1189172638713671e-10 2.8183649858348758e-11 2.4034241263848344e-10 0.08582494455938056 0.20300712968870438 0.3513525510580298 0.007717967511085024 0.2555118374847122 0.010774811675929863 0.05395249950346881 0.08652711714748437 0.01646774243854643 4.5789276537089307e-10 2.65122368503512e-11 0.4309650725019232 8.791334327185041e-10 6.106057933580322e-11 1.3575840451807153e-10
980 9.7454599945479e-11 9.977330073240864e-11 2.3422136452566633e-10 2.7804453184288036e-11 1.9944847856612213e-10 0.08501960539611458 0.20328301620935563 0.35153546902273425 0.007554624274690352 0.2555450804407622 0.010643436042668597 0.0539359210403223 0.08626779595505091 0.016401973882328114 4.2289749480062255e-10 2.267008802903092e-11 0.43093654942958737 8.874569967787238e-10 5.81189870535459e-11 1.1173223457561221e-10
990 9.75304281780609e-11 9.942613399260836e-11 2.5010887805265725e-10 2.7326085838552672e-11 1.656865755705894e-10 0.08422043032684187 0.20354988384719874 0.3517045626737353 0.007399522332368405 0.2555781148632035 0.010509452250023643 0.05391963991470705 0.08601776779430464 0.016336390560633296 3.9223972680968444e-10 1.6114443113224297e-11 0.4308939509648959 8.951769325804548e-10 5.148356827661127e-11 8.810807639036966e-11


==> random_tran_band_005.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
0 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11 6.284994746863504e-11
10 4.361400129937465e-12 1.574725905229002e-10 5.354197085694068e-10 2.8294033782572114e-11 2.532495324558681e-10 1.8416157487877172e-11 6.235567617807192e-12 2.5558777316803116e-11 1.9983836807568878e-10 8.682921048830394e-11 0.02444958103678574 1.687281425688525e-10 1.0188583310366539e-10 3.35080851954217e-11 4.4486636596730023e-13 1.9176360499528755e-10 1.5941858944046317e-09 6.332490087856968e-12 6.904588012446311e-12 1.4388268354537104e-11
20 1.1723244597305893e-10 6.3614669087996845e-12 1.8122237044337908e-10 8.279910090891462e-11 2.9938407308804926e-10 1.5482060078397808e-11 1.5201073733095427e-10 6.477104408375567e-10 5.947609071910165e-11 2.502187346209439e-11 0.09967707552733285 5.055156293565233e-11 1.274724770183866e-11 1.4675149984100244e-11 3.616884569623835e-12 5.484431797597722e-10 0.034452529496652784 8.846645638271866e-12 4.632405570248466e-12 6.167644173160625e-11
30 3.5989211610854e-11 7.857270389877158e-12 9.345302309782255e-12 1.9275248064332118e-11 6.667066898558005e-10 1.7409074182239692e-11 1.3917422769793575e-11 0.011077411185508534 3.904987444514063e-11 2.7067681429571167e-11 0.13836274550012873 3.150668614892993e-11 1.3577139412745964e-11 7.972733584438174e-12 1.9110824034385132e-12 3.440726592529586e-10 0.06408847752568902 7.163997173265102e-11 1.3724099634515596e-10 6.854350420582023e-11
40 3.024225314618434e-11 5.09535746928691e-11 2.4579782653688653e-11 7.038014615545762e-11 1.5726588920017548e-09 1.5346057757881226e-11 2.3796464798664374e-11 0.02355710103373221 2.841393786923163e-11 2.2549850875464017e-11 0.1585450544512519 4.3590908660462446e-11 2.832034606825573e-11 6.021207976658616e-10 3.462286013444782e-12 3.8145975267411814e-10 0.07589995116089754 6.280653774837219e-11 2.1140977857214693e-11 2.446043367854145e-12
50 2.8516411454404533e-11 9.98474636304536e-11 1.177081765391108e-10 2.4258040021152283e-11 1.7201925439636057e-09 1.1759704321434583e-11 1.2074485855606554e-10 0.03551107350137073 2.978073343484766e-11 1.6700973937133767e-11 0.16928811816960854 5.231692856710879e-11 0.0004672806558674303 5.99610805451789e-10 7.112088695748753e-13 4.0171632686991643e-10 0.08037101389309931 1.8907098109366416e-12 7.665534873524393e-12 3.4560132533556498e-12
60 3.867828279879859e-11 1.2598189158552486e-10 1.0444833886680271e-10 7.431721904538335e-11 1.1753154005589295e-10 1.0582812404180686e-11 3.856998054274641e-12 0.04714918932903722 3.219735589254924e-11 1.797217930032957e-11 0.17510150953551384 5.7421067900520484e-11 0.003128693761030532 7.807290369754583e-10 6.0761951026222505e-12 4.481304216596982e-12 0.08129234285807052 5.300843097799657e-12 6.421474463280674e-11 3.1338265316094294e-12
70 6.485600945183023e-11 1.1544221134585086e-10 8.172984511389814e-11 1.8962609260597674e-12 3.46750406166052e-11 1.109362601781072e-11 4.407244014181799e-11 0.058591651024971214 3.3257285814158877e-11 2.3691937300895916e-11 0.17828775313798728 5.063860442078294e-11 0.004967908129181575 9.860070537826005e-10 1.411709638077241e-11 4.814371123984529e-12 0.08032574851874064 5.611927589299626e-12 8.235978565807045e-11 1.3603784765336968e-11
80 9.107703480282225e-11 8.897160785892311e-11 5.911593436991325e-11 1.443001274026301e-11 4.428600819395001e-10 2.4369339879370955e-11 3.236161338904253e-11 0.0698755962251636 3.493394462594779e-11 1.5201029324174442e-10 0.18004882983215575 5.904088329344859e-11 0.00602160982549127 1.4435452833083673e-11 1.4129086789438361e-11 1.3111289831613249e-11 0.07829782021382337 6.086714465780574e-12 0.0022853921283264578 3.074684951087647e-11
90 1.2013212646877491e-10 5.407163605752885e-11 3.3218316985994534e-11 1.058120258079498e-11 2.005029475782294e-11 3.609212928523675e-11 9.654971266925827e-12 0.0809933394825324 3.950229032767538e-11 0.0014198012065259613 0.18102438088738904 6.163858312646653e-11 0.006457317389448103 2.735867088432542e-11 5.027200877805171e-12 6.152478526644245e-11 0.07566169351773755 1.1197376359461941e-11 0.00599623773732294 4.549050025559609e-11
100 1.426959661543492e-10 4.1656456062355574e-11 2.0654256083219025e-11 1.5092260774451915e-11 3.1707747538689546e-11 4.1435466169303936e-11 1.8614804142558228e-11 0.09191677077054883 4.459377311860635e-11 0.008492890174156331 0.1815607228942585 5.956313220423226e-11 0.006437202338649639 1.7433054999571596e-11 5.800793179133734e-11 2.2302715230182457e-11 0.07268274011122666 4.076655679696728e-12 0.009576056473536543 8.059108935754011e-13
110 2.00228722491147e-12 4.102440609443647e-11 2.9411029167647484e-11 4.602984660095899e-13 4.203353221043926e-10 4.87255236159001e-11 4.471575887343704e-12 0.10261065572059247 4.8716364275946944e-11 0.016746780357351776 0.18184831161984993 5.340272668519219e-11 0.006090483912404188 9.046086102415529e-11 5.221545418265805e-12 1.2616852007596435e-11 0.06952261298918339 5.95568039329919e-12 0.012764982026336247 2.2584156766924934e-12
120 2.425615264201042e-12 6.9615424536095816e-12 4.205003012458519e-11 8.909539772616881e-13 2.402003040913314e-10 6.752881587246407e-11 4.26872426295688e-12 0.11303963997459082 5.185896156945091e-11 0.025573688964453556 0.18199337287917228 4.061817548972613e-11 0.005513348277217944 2.452188452295445e-10 8.45845615771168e-12 6.902188265378584e-10 0.06628184607010701 1.512912017886947e-11 0.01550449754346317 6.45705711121991e-13
130 2.6723068202727518e-12 2.0462798122622416e-11 5.7932547647965293e-11 1.340261235327489e-12 2.799860343571936e-11 9.077738560847592e-13 3.813248328210506e-12 0.12317181163281027 6.032951915813101e-13 0.03473959823850736 0.18205590743678668 1.0884737555727497e-11 0.004775292926418984 4.3243109093538123e-10 9.652112442637417e-12 2.6079505222043053e-10 0.06302350107599464 2.0312432291724747e-11 0.017804771479654757 1.0696998842263383e-12
140 3.781308599570821e-12 2.6369961769745487e-11 7.594691542323062e-11 1.7486012637846216e-12 1.5999646052478056e-11 1.0224043833773067e-12 6.303360611248365e-12 0.13298035050424445 6.215028491851626e-13 0.044122508801567206 0.18207019436893002 2.3706370200216043e-11 0.003925810210230196 6.995530821285456e-10 1.0914269488182526e-11 5.552630577554396e-10 0.05978713490456067 2.0503265751870003e-11 0.019701606587755882 3.971190043472461e-11
150 5.395572877375798e-12 2.4244939389461706e-11 9.854994598157418e-11 2.1023183194301964e-12 1.0222933610748441e-12 1.107502978214825e-12 4.377269380295701e-12 0.1424440963844658 6.350475700855895e-13 0.05363992621779268 0.18205602051021053 2.0606516493160143e-11 0.002999883543113979 1.117324011090659e-09 1.4043766149995918e-11 1.4661372116364646e-10 0.05659736949023764 1.8059415074489493e-11 0.021239114142196924 1.8941515023129796e-12
160 6.345257652640157e-12 7.079448138824773e-12 1.2218337452907235e-10 2.403854892918389e-12 6.857847623109592e-13 1.1726730697603216e-12 1.6009211317724592e-11 0.15154750814614376 6.497025140106416e-13 0.06322810523643607 0.18202491581930036 6.714628852932947e-13 0.0020221421140227402 1.4786727398075072e-11 1.600602983486965e-11 2.6154134413758356e-11 0.05346926736937663 1.438366092898491e-11 0.02246201667054548 1.7666978990860116e-12
170 6.781131212107994e-12 3.04188896294022e-11 1.4451628782552461e-10 2.6606494785141876e-12 1.1156631174458198e-12 1.225519685732479e-12 9.156831543011279e-12 0.16028029063841165 6.673550601021816e-13 0.07283537709578813 0.18198365815192497 1.0198508704206688e-12 0.0010098900510769893 1.4984236074155888e-11 1.88273285850471e-11 1.5085599436304165e-10 0.050411747036283705 1.1416437240008293e-11 0.02341226981091482 3.3543168242999855e-11
180 6.9120265067112996e-12 3.204148057989187e-11 1.668437610291562e-10 2.8768099014087056e-12 4.0456527017340704e-13 1.2702616736248729e-12 5.5638445239925005e-12 0.16863685566573638 6.883382752675971e-13 0.08241935892925739 0.18193626510369665 1.2727596754302795e-12 1.5548295984046945e-10 1.3024026301877711e-11 2.127814591190713e-11 5.0788817596014724e-11 0.047429769801721866 9.85554693411217e-12 0.024127761497219735 5.22837328986725e-12
190 6.691203147113356e-12 3.060629527595893e-11 1.9279877694344805e-10 3.059663633564469e-12 3.292033312618514e-12 1.3086753902769033e-12 3.0888451518773508e-12 0.17661571732893 7.127631818093505e-13 0.09194531454477217 0.18188513715041799 1.4446221996422537e-12 2.4298674183853564e-11 7.699642035063903e-10 2.3381796498966878e-11 2.2668866783703834e-10 0.04452574729485148 9.745648732462087e-12 0.024641978762484418 4.2689185519861894e-12
200 6.15385520319478e-12 2.9830804493258256e-11 2.276671073886405e-10 3.2142066785922907e-12 5.817235582128433e-12 1.3421486144693517e-12 2.396589871000998e-12 0.18421888145435691 8.222311720373909e-13 0.10138492891544498 0.18183171968918088 1.556421658222007e-12 4.3368630908702244e-10 8.256819672425308e-10 2.5233981570949027e-11 7.997336126663868e-11 0.041700450828081936 1.5907879180598883e-11 0.024984172945240912 7.10842495976749e-12
210 5.3517190679031046e-12 2.879391169940959e-11 4.094098393636614e-10 3.357425448768936e-12 2.2073454175597362e-12 1.377509217803663e-12 2.8065154367151735e-12 0.1914512635174387 9.36806188178707e-13 0.11071529835226696 0.1817768895836931 1.6497914145929826e-12 2.095279505454073e-11 7.753231390239534e-10 2.684236166672349e-11 8.99345986571376e-10 0.038953600744804806 2.3246855829217594e-11 0.02517971139355335 2.3466784071501934e-11
220 4.456546243147841e-12 2.5114882395982363e-11 6.856515355480042e-12 3.485323141205754e-12 7.068789997788372e-12 1.4109824419961114e-12 2.1268386357631286e-12 0.19832015348628226 1.0336176359260207e-12 0.1199180732712693 0.18172118270575544 1.7151835507434043e-12 8.161582520926913e-11 8.472230694778204e-10 2.8239743876667944e-11 1.1254193132970158e-09 0.03628424939413588 3.174735474509305e-11 0.025250497888942736 5.097811062171331e-12
230 3.5457192737453624e-12 9.11248854151836e-12 1.1050271808699108e-11 3.6048941609578833e-12 2.1064816557725408e-11 1.4434564654663973e-12 9.368551941169034e-11 0.2048347360228057 1.1100009800202315e-12 0.12897872698235002 0.18166492889691122 1.7572610033766978e-12 4.216260673928218e-11 2.8742452862218215e-11 2.946898280953292e-11 1.0789291682300473e-10 0.03369103058650169 3.751821769926167e-11 0.025215394984122508 3.8914094169228974e-11
240 2.6698643296185764e-12 1.620045764205713e-11 2.1368129488053e-11 3.722355756963225e-12 5.488942633746774e-13 1.4721557306529576e-12 7.242591248957098e-11 0.21100566831215578 1.1606271499431386e-12 0.13788593331580157 0.1816083326077349 1.7819079545233762e-12 3.152911265402736e-11 3.94465571318392e-11 3.062394782205047e-11 1.1458589632695748e-10 0.03117232241519008 4.1960317165301575e-11 0.02509061891675657 9.590994665131802e-12
250 1.8540724511240114e-12 1.4203554998815093e-11 3.381073199193452e-11 3.845368468091692e-12 1.769584478950037e-12 1.4979684159754925e-12 9.673833782641861e-11 0.21684471409720057 1.1854961456947422e-12 0.1466310385935063 0.1815515214262584 1.7944534747016405e-12 4.445888102111439e-12 4.3766434920655684e-11 3.166999995585229e-11 1.2659986947660684e-10 0.02872635364100562 2.702083695682589e-11 0.024890095642549404 1.0314527010280017e-11
260 1.1129985821867194e-12 1.3445172752923895e-10 4.386258023458822e-11 3.9791503425590236e-12 4.3395731452733344e-11 1.5251688800788088e-12 1.3517208186097918e-12 0.22236443039446277 1.1814993428060916e-12 0.15520761495910917 0.1814945754941728 1.7981172106829035e-12 4.545031018210466e-12 6.072176095273107e-11 3.254158054133427e-11 1.2866577248082933e-10 0.026351273266496333 1.6106560529749459e-12 0.024625775451740384 1.1394329924030444e-11
270 9.889866703360894e-13 4.4289016898346745e-12 5.01073627034998e-11 4.1306957854203574e-12 4.2482239948071765e-11 1.5518142326698126e-12 1.4068798209754263e-12 0.22757790231861633 1.145417094505774e-12 0.16361108343889724 0.1814375454643693 1.794786541609028e-12 2.978672863918064e-11 7.690414971506243e-11 3.312189411630584e-11 1.1715856063077013e-10 0.02404519601275068 6.252498518932725e-12 0.024307907767267545 1.3364087614320397e-11
280 1.4847012508312218e-12 7.040618088538508e-12 5.3212212414166515e-11 4.299338662860919e-12 6.773692717843005e-12 1.5759060723041785e-12 1.410864480799745e-12 0.23249852098799648 1.0675904604795505e-12 0.17183839670872125 0.18138046354022186 1.7866819135292644e-12 1.4950263249602358e-11 8.884903923700449e-11 3.456074315622004e-11 9.655043431422428e-11 0.021806231932109732 1.4803793607631732e-11 0.02394527951579295 2.1397994487415417e-11
290 2.1146417950035357e-12 7.731620899065206e-12 5.37163646896488e-11 4.278244425393041e-12 7.715050820422675e-12 1.603162047558726e-12 9.786598614835995e-13 0.2371397994874122 9.948708523666028e-13 0.17988777239557807 0.1813233503086369 1.7745804825608502e-12 8.184231070629266e-12 9.75499681032943e-11 3.6283809290438285e-11 6.681341591097123e-11 0.019632506174196984 1.2595792464598077e-11 0.023545421041983094 1.9959256469803677e-11
300 2.816191724264172e-12 7.881223451633446e-12 5.2173265707722294e-11 3.690270311551558e-12 1.0204281863934739e-11 1.6447398998309382e-12 9.404699241599701e-13 0.24151522206500153 1.011302153131055e-12 0.18775846927657674 0.18126621899794138 1.7600365609382607e-12 1.2874590282763165e-11 1.0399836547492214e-10 3.7970626642902516e-11 3.567490747258262e-11 0.017522173663204965 1.4005692439145179e-11 0.023114783535935435 1.6206480601965723e-11
310 3.5197400549691338e-12 6.903394522694839e-12 4.909406214892442e-11 3.025246719801089e-12 7.94608823184717e-12 1.6842083283563625e-12 1.286181230963912e-12 0.24563812209870503 1.0231815394945443e-12 0.19545059976884654 0.1812090781483504 1.7436052601738083e-12 1.3787082586702581e-11 1.085060929995052e-10 3.955391569832045e-11 2.44853859410199e-11 0.015473420244693892 7.719856004451131e-12 0.022658891678821402 9.434564240962118e-12
320 3.963052108701959e-12 4.714895140978115e-12 4.4896752982026555e-11 2.3159252293680765e-12 5.7347460113987836e-12 1.7177370637000422e-12 2.8336430424324988e-12 0.2495215847554974 1.0307310560619953e-12 0.2029649729981578 0.18115193329727186 1.7248424910576432e-12 1.2992273923373432e-11 1.1195255833484907e-10 4.094219407946298e-11 1.830638418631736e-11 0.01348447127925645 2.0684981505425526e-12 0.022182474835931942 1.582334263616758e-11
330 4.285460875053104e-12 2.0309320891698235e-10 3.9886871583405537e-11 1.1345369088644475e-12 4.259925745486726e-12 1.746991440398915e-12 4.38677739966753e-12 0.25317837071322896 1.0333955913210957e-12 0.21030296363500056 0.1810947880491891 1.7053025658242404e-12 1.198374732780394e-11 1.1503520358502328e-10 4.2016667922695206e-11 1.7169654586979277e-11 0.011553596974999802 1.5147640086699e-12 0.021689579767729006 2.0349388840656957e-11
340 6.320499679191016e-12 1.7983885214345463e-10 3.424605043989004e-11 3.148592497836944e-13 3.4947600369150678e-12 1.7729151480239125e-12 6.459116227985895e-12 0.25662085772305754 1.1597389715234385e-12 0.2174664023952177 0.18103764475864903 1.68454139526375e-12 1.1120770970762806e-11 1.167287377867865e-10 4.2792880350361884e-11 1.9710677534590104e-11 0.009679111139377472 1.2434407670181002e-11 0.02118366739113786 8.286926700407093e-12
350 9.04232244636205e-12 3.90031063002283e-12 2.799860343571936e-11 1.900923862763193e-12 5.7547300258420364e-12 1.7961743203898095e-12 8.773429899244789e-12 0.2598609971926423 1.2749801214795298e-12 0.22445748473786825 0.18098050496853246 1.6894263765721007e-12 1.0452083643031074e-11 1.1716161374408784e-10 4.461725433557717e-11 2.4546253918344973e-11 0.00785937222266253 1.0330783103973395e-11 0.020667695863568092 2.5219826227385056e-12
360 1.105171509863112e-11 4.543684872793108e-12 2.0895285501865146e-11 3.4878766541623918e-12 1.4876988529977098e-13 1.817601624765075e-12 1.3162150189205413e-11 0.2629102833076671 1.3555823130673161e-12 0.23127869482923552 0.1809233696926551 1.694644424787839e-12 9.907408227149972e-12 1.1654632814384058e-10 4.462596958632048e-11 3.624822664249905e-11 0.006092783366817622 7.144358021848873e-11 0.020144191886791063 2.7097213362026196e-12
370 1.2622125566963405e-11 4.445138701569817e-12 1.100172175583225e-09 4.669042930061096e-12 3.758104938356155e-12 1.844691066565929e-12 1.110661736192231e-11 0.2657797326943734 1.4096501743665613e-12 0.23793274231332284 0.180866239598788 1.6954215809050766e-12 9.497624908760827e-12 1.1487188977810092e-10 4.2998105076463844e-11 4.724406976741591e-11 0.004377792003337877 9.701961282970739e-11 0.019615311924151113 3.6262104430306863e-12
380 1.376321279167314e-11 4.495723238129301e-12 1.2798317960971417e-11 5.643485678774596e-12 6.5774052870892774e-12 1.8750001551381956e-12 2.0787684074097257e-11 0.26847987257991324 1.4446221996422537e-12 0.24442250982619979 0.18080911512767694 1.692090911831201e-12 9.183875882001757e-12 1.1241163555553157e-10 3.9912795291030534e-11 5.474051767428989e-11 0.0027128888061264123 1.0609045586473798e-10 0.019082894736942135 4.170441769701938e-12
390 1.476108124620623e-11 4.464151270866523e-12 4.4308889890487535e-11 6.425748821925481e-12 7.611689056830073e-12 1.9023116415439745e-12 5.691263432749949e-13 0.2710207360417986 1.4661605263199817e-12 0.25075100945556844 0.18075199657071472 1.6856516182883752e-12 8.935630013695572e-12 1.0935352623420158e-10 3.5423664002109945e-11 4.4178397051730656e-11 0.0010966082697031476 1.2137617300123082e-12 0.01854850647495454 4.902189765232379e-12
400 1.569877561280464e-11 4.1781786364047946e-12 3.2511437986215697e-11 5.919265078091485e-12 7.78233033571496e-12 1.927791259959122e-12 7.223891623775458e-13 0.2734118630082907 1.478039912683471e-12 0.2569213467076949 0.1806948841208026 1.6756596110667488e-12 8.703482379246452e-12 1.0562040131389949e-10 2.9764579689839366e-11 1.0716080245387616e-09 2.753741679129007e-11 1.2506766455810947e-12 0.018013479377881336 5.485945031580286e-12
410 1.6625700816064182e-11 3.820242733265644e-12 1.4135914661039806e-11 3.588018770983581e-12 7.59126095317697e-12 1.9512169657787126e-12 8.234871118339981e-13 0.2756623058329968 1.4822587601770465e-12 0.2629366907680999 0.18063777790575009 1.6641132916106471e-12 8.496647829758786e-12 1.0130940530928001e-10 2.347405603231323e-11 1.1899332352793834e-09 5.749511977626298e-11 1.2756757455933965e-12 0.017478944992810774 2.4691582112268406e-11
420 1.757050061002019e-11 3.4462502296328523e-12 2.907407647967375e-11 1.2979617380892705e-12 7.291278691923253e-12 1.9725332478515156e-12 8.61789806183566e-13 0.27778063850722345 1.4813705817573464e-12 0.26880024999601176 0.18058067801027067 1.649014258475745e-12 8.305578447220796e-12 9.676937029468036e-11 1.7125467710599196e-11 1.0721920157275022e-09 9.221783336954559e-10 1.2560195938871033e-12 0.016945862685595836 5.793254764796529e-12
430 1.5557888310979706e-11 3.0915547899468265e-12 4.0666248146692396e-11 8.855138844410249e-13 7.027045612062466e-12 1.9921286842361496e-12 8.487446856442205e-13 0.2797749686761959 1.4775958234736208e-12 0.27451525179459646 0.18052358449049266 1.6425749649329191e-12 8.234857240552174e-12 9.187772764818192e-11 1.1630973961729296e-11 8.919522898054311e-10 2.654620967490473e-11 1.1918816628098128e-12 0.016415044113521016 5.064726416037502e-12
440 1.70183866998741e-11 2.8049298994581306e-12 4.935873931799506e-11 2.707056800943519e-12 6.9755312637198585e-12 2.007893851185827e-12 6.952355878497851e-11 0.2816529518532833 1.47137857453572e-12 0.280084926115221 0.18046649738355924 1.6388002066491936e-12 8.271938689574654e-12 9.767775477342866e-11 7.779110688943547e-12 3.655823005432879e-10 3.7883585157771904e-11 1.0742986361611528e-12 0.015887174232042 9.892975327829845e-12
450 1.9829360375922533e-11 2.5689450566801497e-12 5.47023537578184e-11 4.352740390345389e-12 7.342570995660935e-12 2.0217716389936413e-12 6.414978270807836e-11 0.28342180720039345 1.4688250615790821e-12 0.28551249204669676 0.18040941671398747 1.63158375698913e-12 8.304468224196171e-12 1.0555489815544661e-10 5.026479232839165e-12 1.4247968360692198e-09 3.799827119621568e-11 9.079932986044703e-13 0.015362829326956429 1.564626206373987e-11
460 2.2320145731669072e-11 2.3742466326304168e-12 5.518108192603677e-11 5.838107774991386e-12 3.3577729485756436e-10 2.035038804137912e-12 5.904643787801866e-11 0.2850883344090672 1.4703793738135573e-12 0.29080114690632414 0.18035234249788856 1.6215917497675036e-12 8.335665491188138e-12 1.1900658236640993e-10 4.619526983162814e-12 3.2650826486957385e-11 3.058520103849105e-11 6.969494426023459e-13 0.014842492493791881 2.7756907883258464e-11
470 2.44715359087877e-11 2.2280649547568032e-12 4.863531799514931e-11 7.147504810234295e-12 5.4575455266103745e-11 2.047362279711251e-12 5.60224384243968e-11 0.2866589313338247 1.4706014184184824e-12 0.2959540574374022 0.18029527474577178 1.6090462295892394e-12 8.367417869692417e-12 1.3646683783008484e-10 8.826217534618763e-12 3.462469200243845e-11 2.321776104707851e-11 4.456704102984155e-13 0.014326566926239903 7.771350230001417e-11
480 2.625311079640369e-11 2.0651952370442928e-12 3.37746497436342e-11 8.289813280271119e-12 7.23785475997829e-11 2.059130643772278e-12 5.725472006223864e-11 0.2881396120129853 1.4699352846037073e-12 0.30097435277053913 0.18023821346440894 1.5938361741518747e-12 8.401612738850872e-12 1.52164059130655e-10 1.0458411914271437e-11 3.347597199443442e-11 1.12669540364152e-10 1.6089386767337288e-13 0.013815387324112027 1.8686385772070935e-11
490 2.786304520441263e-11 9.586012539308797e-13 3.0697888675490503e-11 9.257594690836868e-12 1.882205502568013e-10 2.069955318262373e-12 6.890767123568509e-11 0.28953602492980623 1.4682699500667695e-12 0.3058651188421526 0.18018115865807927 1.5766277172701848e-12 8.441802812342303e-12 1.659135051568228e-10 1.211816758051043e-11 3.134793813419634e-11 3.758122701924549e-10 1.524700504740295e-13 0.013309229687155422 1.4405698856023719e-11
500 2.943156829360305e-11 1.7828793996699233e-13 4.520361862603295e-11 1.0069167721837857e-11 1.6121015633530078e-10 2.080724481601237e-12 7.942800930860194e-12 0.290853471157424 1.4650503032953566e-12 0.31062939402295553 0.18012411032939402 1.5575318812466321e-12 8.490763647728272e-12 1.7773260641007482e-10 2.8776342420044898e-11 2.893482675681014e-11 4.950015952687181e-10 4.898850422541123e-13 0.012808319723289774 1.6987633522091983e-11
510 3.071332077553279e-11 6.372610772409359e-13 5.307876360660657e-11 1.0720757614990362e-11 1.384561354456082e-10 2.0902168884617822e-12 1.017994542829026e-11 0.2920969222397229 1.4604983888943934e-12 0.31527016574956146 0.1800670684798531 1.5367707106861417e-12 8.552381025594968e-12 1.8841406212999345e-10 3.998781861191958e-11 2.6312868550704138e-11 5.020075466433127e-10 8.459968836582732e-13 0.01231284006783806 1.1837208990783665e-10
520 3.1694979973906356e-11 8.915784777130398e-14 5.714273498824696e-11 1.1242007325051873e-11 1.18568044271683e-10 2.0963231150972206e-12 1.1031613122991502e-11 0.2932710377941202 1.4385159730068153e-12 0.3197903679865891 0.1800100331102107 1.514455227891176e-12 8.629097436596567e-12 1.9891577274222527e-10 4.376904394476355e-11 2.3639618040860455e-11 4.330967806609465e-10 1.2271043556277839e-12 0.011822936483097402 3.728400921332309e-10
530 3.237698997793359e-11 4.987607549189477e-13 6.851696987553169e-11 1.1673439992421208e-11 1.0128697880418258e-10 2.099209694961246e-12 1.1258180152018404e-11 0.29438018263634286 1.4153123117921496e-12 0.3241928793752624 0.17995300422072424 1.4909184997691227e-12 8.723910482899555e-12 2.0609480788635892e-10 3.2759850387975575e-11 2.111556068884468e-11 3.1673308420465673e-10 1.641231421600775e-12 0.011338723177930166 4.772269246444694e-10
540 3.3327895998525037e-11 1.0900030877891709e-12 7.872558160926246e-11 1.2006617922111218e-11 8.579970067756904e-11 2.100097873380946e-12 1.1181945994143128e-11 0.2954284433797945 1.3924417174848713e-12 0.32848052194842275 0.1798959818113166 1.4662715486224442e-12 8.841261056602434e-12 2.1040769127012027e-10 9.6414265460254e-12 1.875899435788142e-11 1.8958479230946068e-10 2.0982564644111967e-12 0.01086028737805167 5.128143465427115e-10
550 4.254940844106159e-11 1.5238366124492586e-12 8.378164828570789e-11 1.2243539515566226e-11 7.245049005177862e-11 2.098099471936621e-12 1.0960983856667106e-11 0.29641964439378565 1.3690160116652805e-12 0.33265606031186234 0.17983896588169002 1.4408474413585282e-12 8.983258581451992e-12 2.1237378522442896e-10 2.5263208192072284e-11 1.6559288662509886e-11 1.2888135003663592e-11 2.6100814218277257e-12 0.010387693249251928 5.399283242724096e-10
560 5.35345101582152e-11 1.4701989625720557e-12 8.58889626087489e-11 1.239641722605711e-11 6.121270157422032e-11 2.0928814237208826e-12 1.0688783191881157e-11 0.297357363277861 1.3453682612407647e-12 0.33672220120960183 0.17978195643139472 1.414535155674912e-12 9.268807943385582e-12 2.124616038656768e-10 1.8116758093711383e-11 1.3021472650143195e-09 3.341404930523595e-11 2.326954601228337e-12 0.009920985265952642 5.351656895413726e-10
570 6.133871188751527e-11 3.362646966431626e-12 8.629630343648387e-11 1.2480017019811385e-11 5.148281800870791e-11 2.0839996395238813e-12 1.0442509704167158e-11 0.2982449455349509 1.322164600026099e-12 0.34068159338381654 0.17972495345988326 1.3875567361765206e-12 9.625411578895182e-12 2.1114088255558272e-10 1.2057188580882894e-11 1.1298800783876572e-09 2.878852711774016e-11 2.314482806797802e-12 0.009460191103472182 5.374548583958472e-10
580 6.735922930545257e-11 7.334657187163529e-12 8.57159898615123e-11 1.248467995651481e-11 4.314659740600746e-11 2.0867751970854442e-12 1.033871079025861e-11 0.29908551862136773 1.2979617380892705e-12 0.34453682773694594 0.1796679569665398 1.3605783166781293e-12 1.0028866626043964e-11 2.0876622652821197e-10 9.550721324913525e-12 9.789039162599877e-10 1.647382230629546e-11 1.662474845287587e-12 0.009005324121289626 5.350565546180519e-10
590 6.791900375446858e-11 3.2413620398852316e-12 8.456568778569817e-11 1.2507328506217164e-11 3.6225134003586845e-11 2.0911050668814823e-12 5.607123532841429e-10 0.2998820053423639 1.2732037646401295e-12 0.34829043766199097 0.179610966950704 1.3330447856674255e-12 1.0482725798510728e-11 2.0570711800615982e-10 7.720601935545801e-12 8.500795553589846e-10 9.253486865645755e-12 4.913170564835312e-13 0.008556385495086416 5.364302335664206e-10
600 6.349964998264568e-11 4.357215629968714e-11 8.309486432267477e-11 1.2461920384509995e-11 3.0475066914448234e-11 2.0917712006962574e-12 5.416819492953806e-10 0.30063713656934293 1.248112724283601e-12 0.3519448995527182 0.1795539834116865 1.3052892100517965e-12 1.0840883746254804e-11 2.022044753857699e-10 6.346034808757395e-12 7.09395688025527e-10 5.271560965525168e-12 3.013353455649792e-13 0.008113366047194703 5.377616130175511e-10
610 5.488376420004215e-11 6.118021367296222e-11 8.145517593760587e-11 1.2375322988589232e-11 2.5687008076147322e-11 2.085664974060819e-12 4.763066382279524e-10 0.3013534632895839 1.2213563493901347e-12 0.3555026334417469 0.1794970063487764 1.2770895452263176e-12 1.1054712700797609e-11 1.984095110429962e-10 5.174471962021698e-12 5.812493958368137e-10 2.8151925235420094e-12 3.2883236064651378e-12 0.0076762478178432625 5.354837684379277e-10
620 6.595746171456085e-11 6.313169431670929e-11 7.974010340916493e-11 1.2253531522787853e-11 2.1699753105508535e-11 2.0676238499106603e-12 4.05612179260606e-10 0.3020333680267637 1.1934897514720433e-12 0.3589660037513602 0.17944003576125023 1.2495560142156137e-12 1.1229350782571146e-11 1.9444168497528835e-10 3.6172731476824538e-12 4.659185814936961e-10 9.68225499775599e-13 5.5256233616463035e-12 0.0072450054141735 5.437447159195585e-10
630 8.527722972218044e-11 6.78520989394471e-11 7.800726731232999e-11 1.2098211321642793e-11 1.836841789781829e-11 2.027766843326617e-12 3.41181111140898e-10 0.3026790756269633 1.1658451981588769e-12 0.3623373201264022 0.17938307164837564 1.103791502643503e-10 1.1346368289366637e-11 1.9042156740312066e-10 2.0533297284686114e-12 3.634778242278536e-10 5.724309914967307e-13 6.794543226662508e-12 0.0068196071679823556 5.46733325279547e-10
640 1.0558709462316074e-10 7.848867042414831e-11 7.629330500691367e-11 1.191713394632643e-11 1.558186912831161e-11 1.9492740754856186e-12 2.836607632811239e-10 0.3032926634096183 1.1367573549136978e-12 0.36561883833527964 0.17932611400941412 1.079033529194362e-10 1.1425860257929799e-11 1.8639789711727417e-10 2.0120294319525556e-12 2.739822119179891e-10 1.7964518761459658e-12 7.205244213770445e-12 0.006400016127448449 5.489996235397143e-10
650 1.263431581577379e-10 8.210191554391955e-11 7.461986584189617e-11 1.1710410419141226e-11 1.3242962282333792e-11 1.7994494783124537e-12 2.128480447449732e-10 0.30387607076524425 1.1050049764094183e-12 0.3688127612138152 0.17926916284362315 1.0543799167095358e-10 1.1469492022797567e-11 1.824360662538993e-10 1.9911849946652183e-12 1.9733238654229268e-10 3.844924378881842e-12 6.890209756915677e-12 0.005986190911565381 5.506427536161596e-10
660 1.540250149645317e-10 8.223768541149035e-11 7.300016147127053e-11 1.1485257189747244e-11 1.1272871525136452e-11 1.670774629758398e-12 1.5552738957813617e-10 0.3044311081644593 1.0736966871149889e-12 0.3719212396523094 0.1792122181502569 1.0301626218733873e-10 1.1479595052321656e-11 1.7856427447782153e-10 1.9503842985102438e-12 1.451950226716292e-10 9.518830168531167e-12 7.440057684521273e-12 0.0055780864505630134 5.507860834086387e-10
670 1.809024041676821e-10 8.138032955851138e-11 7.144285163462882e-11 1.1246115150242986e-11 9.607425965896255e-12 1.673106098110111e-12 1.1386617169983904e-10 0.3049594656367082 1.0412781747959343e-12 0.3749463735999523 0.17915527992856872 1.006107419598834e-10 1.143696248817605e-11 1.7484080849783368e-10 2.843725255274876e-12 1.3280992278152937e-10 1.2883361044657704e-11 9.90492106736629e-12 0.0051756545998850045 5.507462264020546e-10
680 2.0665102962169613e-10 7.561396994648639e-11 6.995115597874246e-11 1.0994871679770313e-11 8.193778988641043e-12 1.7778556404834944e-12 8.312005944643985e-11 0.3054627207321412 1.0095257962916548e-12 0.377890213093111 0.1790983481778109 9.826184310668395e-11 1.1356582341193189e-11 1.7127088636215149e-10 5.0719151101219495e-12 1.2187719583556245e-10 1.7204015989591426e-11 1.2145033242982883e-11 0.004778844680204064 5.507588829445353e-10
690 2.2689328194047675e-10 6.94554865010577e-11 6.851108569350117e-11 1.0736300737335114e-11 6.985523270941485e-12 1.8928747458346606e-12 6.009542516394184e-11 0.30594234599239184 9.838796444228137e-13 0.380754759290658 0.17904142289723446 9.596434757952466e-11 1.1241563235842023e-11 1.6786338985497196e-10 6.669276242377009e-12 1.1213549533373168e-10 2.1230128766092093e-11 1.3946799878178373e-11 0.004387603942211604 1.7069257118862424e-10
700 2.401482346314765e-10 6.041729269656848e-11 6.71598332502299e-11 1.0465739386233963e-11 5.948130876731739e-12 1.972366714397822e-12 4.281597992816799e-11 0.306399715933194 9.676703882632864e-13 0.3835419655127732 0.1789845040860898 9.371525777623901e-11 1.1100009800202315e-11 1.646242031583256e-10 7.7625128547254e-12 3.522807046074661e-11 2.4998336733972337e-11 1.5763043648142627e-11 0.004001877961307465 5.402844838187093e-11
710 2.509807917050466e-10 4.964266844820209e-11 6.587652645606568e-11 1.0210388090570177e-11 5.051625784346925e-12 2.0216051055399475e-12 2.93766053149902e-11 0.3068361136547778 9.99422766767566e-13 0.38625373827844484 0.17892759174362782 9.153722224652938e-11 1.0928258298292803e-11 1.6156809223843993e-10 8.549272401126018e-12 4.353109886445772e-11 2.8693158959924858e-11 1.7194440316004034e-11 0.0036216109767968074 4.1394443428544037e-11
720 2.5940460890439e-10 3.7846205336311556e-11 6.465838975344695e-11 9.946821144524165e-12 4.27291535487484e-12 2.0475843243161762e-12 1.940778787679065e-11 0.30725273696607097 1.0302869668521453e-12 0.3888919383380182 0.17887068586909882 8.942258045152585e-11 1.0725198507088862e-11 1.586463183045339e-10 9.06397179534224e-12 3.583206301116526e-11 3.239064572113648e-11 1.7890149431321056e-11 0.0032467461826418686 2.8801072637918423e-11
730 3.057998299027531e-12 3.125642106249771e-11 6.350120429488015e-11 9.685030555317553e-12 3.591904551569769e-12 2.059186154923509e-12 1.2542569413631632e-11 0.30765070411809625 1.060818100029337e-12 0.39145838169412767 0.17881378646175272 8.737865986319093e-11 1.0493272917244667e-11 1.5590828628120335e-10 9.346745599714268e-12 3.0197865041881045e-11 3.6068481534812236e-11 1.792540161443812e-11 0.0028772259735803107 2.2955748413266974e-11
740 3.2238656189065296e-12 4.878593709567447e-11 6.240319372352587e-11 9.428680058931604e-12 2.991829006759872e-12 2.0616841567289157e-12 7.819141167875188e-12 0.30803105919128054 1.088573675644966e-12 0.3939548406272192 0.17875689352083968 8.540634865994434e-11 1.0236478331648868e-11 1.5334422620583155e-10 9.434397707508424e-12 3.055316416533671e-11 3.952915772487131e-11 1.7505730372235906e-11 0.002512992157466587 1.6435630634248355e-11
750 3.353317623577823e-12 5.899112448526367e-11 6.135947305807576e-11 9.172884674057968e-12 2.4608093340816595e-12 2.059352688377203e-12 4.589379223873813e-12 0.30839477712148733 1.1157741397482823e-12 0.39638304467949564 0.17870000704560995 8.351974667419881e-11 9.941159007098577e-12 1.5094481220501166e-10 9.36165034381986e-12 3.462536160570018e-11 4.258826624692347e-11 1.6875043463288053e-11 0.0021539861360918566 1.2720491326945194e-11
760 3.4798830483850907e-12 6.48321899637816e-11 6.036748878557319e-11 8.930411965479834e-12 1.9839685450051547e-12 2.0534685063466895e-12 2.373339372252481e-12 0.3087427683963535 1.141975403129436e-12 0.39874468164445154 0.1786431270353137 8.170630838577608e-11 9.615863660883406e-12 1.4871270881400278e-10 9.1921192879596e-12 5.661522292643717e-11 4.545608334183271e-11 1.6121031159305188e-11 0.0018001490797435737 6.274203379064147e-12
770 3.5862424141441807e-12 6.797387826218415e-11 5.942490943766643e-11 8.708145315949878e-12 1.5164536293355013e-12 2.044919789057076e-12 8.582735216977611e-13 0.309075883441377 1.1656231535539519e-12 0.4010413985384422 0.17858625348920143 7.998313122925538e-11 9.27136145634222e-12 1.4663126268743554e-10 8.948175533873837e-12 1.1293295465453213e-10 4.813460741104336e-11 1.5552111681804703e-11 0.001451422039701833 7.215561481643817e-12
780 3.646971613591177e-12 6.94168975773346e-11 5.852796025607176e-11 8.47699688222292e-12 1.1087797346931438e-12 2.0347612483817556e-12 1.9729877454022215e-13 0.30939491671466435 1.184830011879967e-12 0.4032748025534829 0.17852938640652316 7.83368925283412e-11 8.899880832302642e-12 1.4468948261736614e-10 8.659073458261446e-12 3.9652353969743537e-10 5.0646264959652854e-11 1.5225134087498704e-11 0.0011077462361449575 1.4718004592850775e-11
790 3.67272878776248e-12 6.977826302878576e-11 5.767453181704241e-11 8.273604024111592e-12 8.01581023779363e-14 2.0250467969162855e-12 1.1732073645909225e-12 0.3097006105283475 1.1830536550405668e-12 0.4054464619925753 0.17847252578652928 7.675637903048482e-11 8.496647829758786e-12 1.4288714655918966e-10 8.32670044026429e-12 5.915234344011644e-10 5.30093746675675e-11 1.5286797869218383e-11 0.0007690626443964677 1.2455370068664706e-11
800 3.66828789566398e-12 6.944917731177558e-11 5.686173754071433e-11 8.078093749475102e-12 1.5623058402525203e-12 2.0227153285645727e-12 2.0600361694267377e-12 0.30999365861389083 1.1584067038938883e-12 0.40755790718705953 0.17841567162847083 7.526601564222801e-11 8.08686451136964e-12 1.41221589977647e-10 7.961992176674926e-12 6.132231875066729e-11 5.4696802642695275e-11 1.595624977632215e-11 0.0004353140328910987 1.2710277275118642e-11
810 3.6387559632089506e-12 6.870628545263546e-11 5.6087468003340746e-11 7.896905351856276e-12 2.99571478734606e-12 2.0192181260370035e-12 2.899441103876299e-12 0.31027470944810387 1.1218803663837207e-12 0.40961063139565873 0.17835882393159763 7.38195060634439e-11 7.639555654748165e-12 1.396772697503934e-10 7.574718630110056e-12 5.299589586615916e-11 5.571265671022729e-11 1.3756843320750223e-11 0.00010643735595627923 9.871770068059504e-12
820 3.5905722839402188e-12 6.770199852124126e-11 5.542699632599124e-11 7.73114905427974e-12 4.2936765254353304e-12 2.0144996781823465e-12 3.648657764809826e-12 0.31054436935077573 1.0731415756026763e-12 0.41160609168501505 0.17830198269516062 7.24010851271828e-11 7.186806705306026e-12 1.3824486000402203e-10 7.173428517859293e-12 9.033888047349503e-11 5.640232725312444e-11 1.0889393553537019e-11 3.453607400061287e-10 8.107292615022743e-12
830 3.530731262912923e-12 6.657154168199231e-11 5.4888760203652964e-11 7.581602012862731e-12 5.482503340203948e-12 2.009836741478921e-12 4.304112621866807e-12 0.31080320537556727 1.0157430452295557e-12 0.41354570979163163 0.1782451479184104 7.022282755286824e-11 6.722400414105323e-12 1.3692580402846488e-10 6.765671356490088e-12 1.0476671266634874e-10 5.6834092987401164e-11 2.0186488765283617e-11 6.85645984432881e-11 6.552758335942599e-12
840 3.788636071533347e-12 6.537612291801498e-11 5.436684435977668e-11 7.44915240602495e-12 6.576739153274502e-12 2.00406358175087e-12 4.870506775667138e-12 0.31105174800715185 9.459100169806334e-13 0.41543087296521974 0.17818831960059822 6.226541504616989e-11 6.233014104850554e-12 1.3569700918480976e-10 6.3578031728184214e-12 1.1763107328477407e-10 5.7059246216795145e-11 2.5543613231537865e-11 2.7347346609474243e-11 7.383649247572066e-12
850 4.2552628087833e-12 6.417396301861e-11 5.386213697278208e-11 7.334466367581172e-12 7.640332810865402e-12 1.9925172622947684e-12 5.3651163373080735e-12 0.31129049366859196 8.668621376273222e-13 0.4172629347935341 0.1781314977409747 6.064915236692059e-11 5.74251757257116e-12 1.3456125103061822e-10 6.10286821078887e-12 1.2982563114827261e-10 5.710620865073679e-11 1.178734020113037e-11 1.9144130725123887e-11 1.212718814258551e-11
860 5.140665670921862e-12 6.298515355107615e-11 5.337297270813224e-11 7.234435273062445e-12 9.13147335523945e-12 1.9803048090238917e-12 5.794382335055914e-12 0.3115199070600416 7.80042697101635e-13 0.4190432160088251 0.1780746823387912 6.0390248357578e-11 5.222045018626886e-12 1.33513422539977e-10 5.913353140485356e-12 1.3419760268307268e-10 5.700129257490971e-11 3.9218369871085734e-11 3.261579895053046e-11 1.0666356686783729e-11
870 6.508127370352668e-12 6.184234721540172e-11 5.2900128721944384e-11 7.161493620344572e-12 1.0169198816356584e-11 1.9679813334505525e-12 6.166808383389899e-12 0.31174042333579066 6.866729407306593e-13 0.42077300527610173 0.1780178733932981 5.6498361544754516e-11 4.705014156058951e-12 1.3254242148263984e-10 5.7450710855277975e-12 1.2495831799852475e-10 5.6799343006730396e-11 6.726693854708365e-13 1.242150826641364e-10 1.12635456517296e-11
880 8.256062500322514e-12 6.075429569152302e-11 5.244227274658897e-11 7.103095889249289e-12 1.0893286273017111e-11 1.954991724062438e-12 6.489858997427156e-12 0.31195245013277795 5.876410469340954e-13 0.4224535599634238 0.17796107090374746 4.993949698217648e-11 4.076294857213725e-12 1.3165601941977911e-10 5.558331572785846e-12 2.839676931098989e-11 5.652134316136426e-11 8.189885401799213e-13 6.511846617485162e-10 8.93418672376356e-12
890 1.1868950267057699e-11 5.972264349729528e-11 5.199995989357831e-11 7.063238882665246e-12 1.1371348307420703e-11 1.942668248489099e-12 6.770049798543454e-12 0.31215636944568714 4.85722573273506e-13 0.424086106894479 0.17790427486938964 4.1284531349106146e-11 3.429811989974496e-12 1.308323449578097e-10 5.3444748626674254e-12 4.191755102744832e-11 5.620248710869191e-11 9.315903083673138e-13 4.025229038973066e-10 7.427169990137372e-12
900 1.786260028779907e-11 5.875045588910055e-11 5.1571746872980384e-11 7.0394801099382676e-12 1.1659007093101081e-11 1.929567616798522e-12 7.007951510762389e-12 0.3123525394118038 3.844702334276917e-13 0.42567184308372447 0.17784748528947625 3.1052271864950853e-11 2.7869928587165305e-12 1.30070287873707e-10 5.106748357519564e-12 7.37863103950076e-11 5.58328938637942e-11 1.0018739310391211e-12 3.0579383469842014e-10 6.596612145415293e-12
910 2.44786413361453e-11 5.7847370990571356e-11 5.115730061788781e-11 7.029932191926491e-12 1.2186918141310343e-11 1.917022096620258e-12 7.218290201671529e-12 0.31254129594683006 2.8699265186560297e-13 0.4272119364543879 0.17779070216325932 1.970512641946698e-11 2.12763140439165e-12 1.2937140247970547e-10 4.997391389593986e-12 1.201948644780071e-10 5.5379478780537283e-11 1.0497956670629804e-12 2.677323918121033e-10 7.410627667070457e-12
920 3.1453062376840535e-11 5.7006965120676156e-11 5.075684317290552e-11 7.028821968901866e-12 1.2442047392369204e-11 1.903921464929681e-12 7.400738008533914e-12 0.31272295425038293 1.9617640845126516e-13 0.42870752653963723 0.17773392548998967 7.651657085716579e-12 1.4482859356235167e-12 1.287268069916081e-10 4.913014439722474e-12 1.7223603272775723e-10 5.4905524571324804e-11 1.075713736836681e-12 2.539181087612974e-10 1.1701639657246687e-11
930 3.8293590520765974e-11 5.622164019059017e-11 5.03694863596138e-11 7.027156634364928e-12 1.2159051543392252e-11 1.8915979893563417e-12 7.55893091175519e-12 0.31289781023052043 1.4299672557172016e-13 0.43015972516724243 0.17767715526891903 4.754752147562158e-12 7.762679388179095e-13 1.2812861882594007e-10 4.808126119471012e-12 2.5338047632272875e-11 5.4475202126980093e-11 1.1047139765463232e-12 2.356883577192548e-10 1.0365042157900461e-11
940 4.4939052479264774e-11 5.549532534898649e-11 4.9994453021895424e-11 6.846079259048565e-12 1.1597944826746698e-11 1.8791079803293087e-12 7.696086823383297e-12 0.31306614182455805 3.906874823655926e-13 0.4315696171280501 0.17762039149929876 1.720812381478254e-11 9.29256671611256e-14 1.2758138989710233e-10 4.768352379613816e-12 8.713972078633336e-11 5.412326142817392e-11 1.1004474241571582e-12 2.170263968537256e-10 1.1016187961843116e-11
950 5.1081028296096065e-11 5.481797134276878e-11 4.963296440507747e-11 6.260769680466183e-12 1.0910383707596338e-11 1.8670065493608945e-12 7.81497956625632e-12 0.31322821022742153 6.342704139683519e-13 0.43293826083073533 0.17756363418038124 2.945266253107093e-11 6.034617250350038e-13 1.2707390695254617e-10 4.9631410092843e-12 9.794772978799493e-11 5.376321610128798e-11 1.1081062283035958e-12 1.9991519550899284e-10 8.771205983748587e-12
960 5.643896461293707e-11 5.4190608597681766e-11 4.928202290699346e-11 5.69044811271624e-12 1.0158762719925107e-11 1.8545720514850927e-12 7.918063774092765e-12 0.31338426103466466 8.738565426824607e-13 0.434266688934167 0.17750688331141817 4.127398423037221e-11 1.2779222124947864e-12 1.2661049986206763e-10 5.094175081765684e-12 9.677126287799265e-11 5.303102401654769e-11 1.0970699175494314e-12 1.8552837044438775e-10 7.30793203729263e-12
970 6.113798356466305e-11 5.434620288513603e-11 4.8942738750668013e-11 5.633493671552969e-12 9.366063480342746e-12 1.842748176272835e-12 8.00741070672295e-12 0.3135345253057784 1.11699538507537e-12 0.4355559089582841 0.17745013889166183 5.2499005143147315e-11 1.9681478669042463e-12 1.2617984435081553e-10 5.163564020804756e-12 8.886485210884976e-11 5.1934123668218035e-11 1.0815558518229018e-12 1.739471899853129e-10 6.604716773495056e-12
980 6.505951333224402e-11 5.4937672466781606e-11 4.861477886919374e-11 5.833666882892885e-12 8.55071569105803e-12 1.8312573679679645e-12 8.084873048819219e-12 0.3136792205540562 1.361133428190442e-12 0.43680690392186605 0.1773934009203637 6.225753246269505e-11 2.6689761511988763e-12 1.2578782460082039e-10 5.17674791922218e-12 8.085483498010415e-11 5.062317232074065e-11 1.0633399542825384e-12 1.6461021434821532e-10 7.415845715286196e-12
990 6.833855703547442e-11 5.546442818915587e-11 4.830080779782975e-11 5.982436768192656e-12 7.759126674500294e-12 1.8196000262094003e-12 8.15181776248064e-12 0.31381855166754685 1.7420509479393331e-12 0.43802063291777094 0.17733666939677595 6.680778152912126e-11 3.3315572522951697e-12 1.254190085120399e-10 5.141165271282944e-12 6.380124553673205e-11 4.9262816048667446e-11 1.043538519485132e-12 1.5692658283938954e-10 1.1625367335454939e-11

